Efficient GPU Implementation of Particle Interactions with Cutoff Radius and Few Particles per Cell

This paper presents novel approaches to parallelizing particle interactions on a GPU when there are few particles per cell and the interactions are limited by a cutoff distance. The paper surveys classical algorithms and then introduces two alternatives that aim to utilize shared memory. The first approach copies the particles of a sub-box, while the second approach loads particles in a pencil along the X-axis. The different implementations are compared on three GPU models using Cuda and Hip. The results show that the X-pencil approach can provide a significant speedup but only in very specific cases.

==> Prof/prof.txt <==
NbParticles: 8
BoxDiv: 2
CellWidth: 0.5
NbLoops: 1
Start Execution
 - NbParticles: 8
 - NbLoops: 1
 - Cutoff: 0.5
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.5 / 0.5 / 0.5
 - Space grid dimension: 2 / 2 / 2
 - Number of cells: 8
 - Avergage particles per cell: 1
 - Number of CUDA blocks: 1
 - Number of CUDA threads: 128
==PROF== Connected to process 931564 (/home/berenger/Projects/Tests/cuda-test-particles/paper/build/testParticlesPaper)
==PROF== Profiling "InitRandStates" - 0: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 1: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 2: 0%....50%....100% - 31 passes
 - Max particles per cell: 3
==PROF== Profiling "BuildPartialPrefix_AllSize" - 3: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 4: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 5: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 6: 0%....50%....100% - 31 passes
 - NbInteractions: 56
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 7: 0%....50%....100% - 31 passes
 - Time: 0.12602s
 - Per iterations: 0.12602s
 - Per interations: 0.00225036s
 - GFlops/s: 7.99873e-06
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 8: 0%....50%....100% - 31 passes
 - Time: 0.120413s
 - Per iterations: 0.120413s
 - Per interations: 0.00215024s
 - GFlops/s: 8.37116e-06
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 9: 0%....50%....100% - 31 passes
 - Time: 0.126321s
 - Per iterations: 0.126321s
 - Per interations: 0.00225573s
 - GFlops/s: 7.97969e-06
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 10: 0%....50%....100% - 31 passes
 - Time: 0.124988s
 - Per iterations: 0.124988s
 - Per interations: 0.00223194s
 - GFlops/s: 8.06474e-06
# V1:
V1 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 32
 - Shared memory: 1520
==PROF== Profiling "ComputeParticleInterationsV1" - 11: 0%....50%....100% - 31 passes
 - Time: 0.143571s
 - Per iterations: 0.143571s
 - Per interations: 0.00256376s
 - GFlops/s: 7.02094e-06
# V2-1:
V2 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 32
 - Shared memory: 124
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 12: 0%....50%....100% - 31 passes
 - Time: 0.135138s
 - Per iterations: 0.135138s
 - Per interations: 0.00241317s
 - GFlops/s: 7.45907e-06
# V2-2:
V2 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 32
 - Shared memory: 124
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 13: 0%....50%....100% - 31 passes
 - Time: 0.109525s
 - Per iterations: 0.109525s
 - Per interations: 0.00195581s
 - GFlops/s: 9.20334e-06
# V2-4:
V2 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 32
 - Shared memory: 124
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 14: 0%....50%....100% - 31 passes
 - Time: 0.109742s
 - Per iterations: 0.109742s
 - Per interations: 0.00195967s
 - GFlops/s: 9.18522e-06
NbParticles: 80
BoxDiv: 2
CellWidth: 0.5
NbLoops: 1
Start Execution
 - NbParticles: 80
 - NbLoops: 1
 - Cutoff: 0.5
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.5 / 0.5 / 0.5
 - Space grid dimension: 2 / 2 / 2
 - Number of cells: 8
 - Avergage particles per cell: 10
 - Number of CUDA blocks: 1
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 15: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 16: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 17: 0%....50%....100% - 31 passes
 - Max particles per cell: 12
==PROF== Profiling "BuildPartialPrefix_AllSize" - 18: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 19: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 20: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 21: 0%....50%....100% - 31 passes
 - NbInteractions: 6320
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 22: 0%....50%....100% - 31 passes
 - Time: 0.107871s
 - Per iterations: 0.107871s
 - Per interations: 1.70682e-05s
 - GFlops/s: 0.00105459
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 23: 0%....50%....100% - 31 passes
 - Time: 0.11174s
 - Per iterations: 0.11174s
 - Per interations: 1.76803e-05s
 - GFlops/s: 0.00101808
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 24: 0%....50%....100% - 31 passes
 - Time: 0.112115s
 - Per iterations: 0.112115s
 - Per interations: 1.77397e-05s
 - GFlops/s: 0.00101467
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 25: 0%....50%....100% - 31 passes
 - Time: 0.112667s
 - Per iterations: 0.112667s
 - Per interations: 1.78271e-05s
 - GFlops/s: 0.0010097
# V1:
V1 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 32
 - Shared memory: 5408
==PROF== Profiling "ComputeParticleInterationsV1" - 26: 0%....50%....100% - 31 passes
 - Time: 0.132163s
 - Per iterations: 0.132163s
 - Per interations: 2.09118e-05s
 - GFlops/s: 0.000860758
# V2-1:
V2 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 36
 - Shared memory: 448
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 27: 0%....50%....100% - 31 passes
 - Time: 0.12044s
 - Per iterations: 0.12044s
 - Per interations: 1.9057e-05s
 - GFlops/s: 0.000944533
# V2-2:
V2 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 36
 - Shared memory: 448
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 28: 0%....50%....100% - 31 passes
 - Time: 0.116437s
 - Per iterations: 0.116437s
 - Per interations: 1.84236e-05s
 - GFlops/s: 0.000977009
# V2-4:
V2 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 36
 - Shared memory: 448
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 29: 0%....50%....100% - 31 passes
 - Time: 0.125291s
 - Per iterations: 0.125291s
 - Per interations: 1.98246e-05s
 - GFlops/s: 0.000907963
NbParticles: 800
BoxDiv: 2
CellWidth: 0.5
NbLoops: 1
Start Execution
 - NbParticles: 800
 - NbLoops: 1
 - Cutoff: 0.5
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.5 / 0.5 / 0.5
 - Space grid dimension: 2 / 2 / 2
 - Number of cells: 8
 - Avergage particles per cell: 100
 - Number of CUDA blocks: 7
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 30: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 31: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 32: 0%....50%....100% - 31 passes
 - Max particles per cell: 110
==PROF== Profiling "BuildPartialPrefix_AllSize" - 33: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 34: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 35: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 36: 0%....50%....100% - 31 passes
 - NbInteractions: 639200
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 37: 0%....50%....100% - 31 passes
 - Time: 0.170171s
 - Per iterations: 0.170171s
 - Per interations: 2.66224e-07s
 - GFlops/s: 0.0676121
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 38: 0%....50%....100% - 31 passes
 - Time: 0.162546s
 - Per iterations: 0.162546s
 - Per interations: 2.54296e-07s
 - GFlops/s: 0.0707836
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 39: 0%....50%....100% - 31 passes
 - Time: 0.163785s
 - Per iterations: 0.163785s
 - Per interations: 2.56235e-07s
 - GFlops/s: 0.0702481
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 40: 0%....50%....100% - 31 passes
 - Time: 0.159005s
 - Per iterations: 0.159005s
 - Per interations: 2.48757e-07s
 - GFlops/s: 0.0723599
# V1:
V1 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 110
 - Shared memory: 47744
==PROF== Profiling "ComputeParticleInterationsV1" - 41: 0%....50%....100% - 31 passes
 - Time: 0.249294s
 - Per iterations: 0.249294s
 - Per interations: 3.9001e-07s
 - GFlops/s: 0.0461527
# V2-1:
V2 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 330
 - Shared memory: 3976
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 42: 0%....50%....100% - 31 passes
 - Time: 0.157688s
 - Per iterations: 0.157688s
 - Per interations: 2.46696e-07s
 - GFlops/s: 0.0729643
# V2-2:
V2 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 330
 - Shared memory: 3976
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 43: 0%....50%....100% - 31 passes
 - Time: 0.158972s
 - Per iterations: 0.158972s
 - Per interations: 2.48705e-07s
 - GFlops/s: 0.072375
# V2-4:
V2 enable: 1
 - Grid: 2 / 2 / 2
 - Block: 330
 - Shared memory: 3976
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 44: 0%....50%....100% - 31 passes
 - Time: 0.157566s
 - Per iterations: 0.157566s
 - Per interations: 2.46505e-07s
 - GFlops/s: 0.0730208
NbParticles: 64
BoxDiv: 4
CellWidth: 0.25
NbLoops: 1
Start Execution
 - NbParticles: 64
 - NbLoops: 1
 - Cutoff: 0.25
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.25 / 0.25 / 0.25
 - Space grid dimension: 4 / 4 / 4
 - Number of cells: 64
 - Avergage particles per cell: 1
 - Number of CUDA blocks: 1
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 45: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 46: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 47: 0%....50%....100% - 31 passes
 - Max particles per cell: 4
==PROF== Profiling "BuildPartialPrefix_AllSize" - 48: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 49: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 50: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 51: 0%....50%....100% - 31 passes
 - NbInteractions: 880
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 52: 0%....50%....100% - 31 passes
 - Time: 0.11823s
 - Per iterations: 0.11823s
 - Per interations: 0.000134353s
 - GFlops/s: 0.000133976
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 53: 0%....50%....100% - 31 passes
 - Time: 0.108497s
 - Per iterations: 0.108497s
 - Per interations: 0.000123292s
 - GFlops/s: 0.000145995
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 54: 0%....50%....100% - 31 passes
 - Time: 0.121133s
 - Per iterations: 0.121133s
 - Per interations: 0.000137651s
 - GFlops/s: 0.000130766
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 55: 0%....50%....100% - 31 passes
 - Time: 0.113376s
 - Per iterations: 0.113376s
 - Per interations: 0.000128836s
 - GFlops/s: 0.000139712
# V1:
V1 enable: 1
 - Grid: 2 / 2 / 4
 - Block: 32
 - Shared memory: 3464
==PROF== Profiling "ComputeParticleInterationsV1" - 56: 0%....50%....100% - 31 passes
 - Time: 0.118746s
 - Per iterations: 0.118746s
 - Per interations: 0.000134938s
 - GFlops/s: 0.000133394
# V2-1:
V2 enable: 1
 - Grid: 1 / 4 / 4
 - Block: 32
 - Shared memory: 316
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 57: 0%....50%....100% - 31 passes
 - Time: 0.114275s
 - Per iterations: 0.114275s
 - Per interations: 0.000129858s
 - GFlops/s: 0.000138613
# V2-2:
V2 enable: 1
 - Grid: 1 / 4 / 4
 - Block: 32
 - Shared memory: 316
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 58: 0%....50%....100% - 31 passes
 - Time: 0.11341s
 - Per iterations: 0.11341s
 - Per interations: 0.000128875s
 - GFlops/s: 0.00013967
# V2-4:
V2 enable: 1
 - Grid: 1 / 4 / 4
 - Block: 32
 - Shared memory: 316
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 59: 0%....50%....100% - 31 passes
 - Time: 0.114996s
 - Per iterations: 0.114996s
 - Per interations: 0.000130677s
 - GFlops/s: 0.000137744
NbParticles: 640
BoxDiv: 4
CellWidth: 0.25
NbLoops: 1
Start Execution
 - NbParticles: 640
 - NbLoops: 1
 - Cutoff: 0.25
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.25 / 0.25 / 0.25
 - Space grid dimension: 4 / 4 / 4
 - Number of cells: 64
 - Avergage particles per cell: 10
 - Number of CUDA blocks: 5
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 60: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 61: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 62: 0%....50%....100% - 31 passes
 - Max particles per cell: 17
==PROF== Profiling "BuildPartialPrefix_AllSize" - 63: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 64: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 65: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 66: 0%....50%....100% - 31 passes
 - NbInteractions: 100844
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 67: 0%....50%....100% - 31 passes
 - Time: 0.133585s
 - Per iterations: 0.133585s
 - Per interations: 1.32467e-06s
 - GFlops/s: 0.0135883
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 68: 0%....50%....100% - 31 passes
 - Time: 0.13406s
 - Per iterations: 0.13406s
 - Per interations: 1.32938e-06s
 - GFlops/s: 0.0135401
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 69: 0%....50%....100% - 31 passes
 - Time: 0.136862s
 - Per iterations: 0.136862s
 - Per interations: 1.35716e-06s
 - GFlops/s: 0.013263
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 70: 0%....50%....100% - 31 passes
 - Time: 0.131348s
 - Per iterations: 0.131348s
 - Per interations: 1.30249e-06s
 - GFlops/s: 0.0138197
# V1:
V1 enable: 1
 - Grid: 2 / 2 / 4
 - Block: 68
 - Shared memory: 13448
==PROF== Profiling "ComputeParticleInterationsV1" - 71: 0%....50%....100% - 31 passes
 - Time: 0.171829s
 - Per iterations: 0.171829s
 - Per interations: 1.70391e-06s
 - GFlops/s: 0.010564
# V2-1:
V2 enable: 1
 - Grid: 1 / 4 / 4
 - Block: 102
 - Shared memory: 1252
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 72: 0%....50%....100% - 31 passes
 - Time: 0.130997s
 - Per iterations: 0.130997s
 - Per interations: 1.29901e-06s
 - GFlops/s: 0.0138567
# V2-2:
V2 enable: 1
 - Grid: 1 / 4 / 4
 - Block: 102
 - Shared memory: 1252
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 73: 0%....50%....100% - 31 passes
 - Time: 0.126087s
 - Per iterations: 0.126087s
 - Per interations: 1.25032e-06s
 - GFlops/s: 0.0143963
# V2-4:
V2 enable: 1
 - Grid: 1 / 4 / 4
 - Block: 102
 - Shared memory: 1252
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 74: 0%....50%....100% - 31 passes
 - Time: 0.132236s
 - Per iterations: 0.132236s
 - Per interations: 1.31129e-06s
 - GFlops/s: 0.0137269
NbParticles: 6400
BoxDiv: 4
CellWidth: 0.25
NbLoops: 1
Start Execution
 - NbParticles: 6400
 - NbLoops: 1
 - Cutoff: 0.25
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.25 / 0.25 / 0.25
 - Space grid dimension: 4 / 4 / 4
 - Number of cells: 64
 - Avergage particles per cell: 100
 - Number of CUDA blocks: 50
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 75: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 76: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 77: 0%....50%....100% - 31 passes
 - Max particles per cell: 127
==PROF== Profiling "BuildPartialPrefix_AllSize" - 78: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 79: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 80: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 81: 0%....50%....100% - 31 passes
 - NbInteractions: 9962212
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 82: 0%....50%....100% - 31 passes
 - Time: 0.379498s
 - Per iterations: 0.379498s
 - Per interations: 3.80938e-08s
 - GFlops/s: 0.472518
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 83: 0%....50%....100% - 31 passes
 - Time: 0.402107s
 - Per iterations: 0.402107s
 - Per interations: 4.03632e-08s
 - GFlops/s: 0.44595
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 84: 0%....50%....100% - 31 passes
 - Time: 0.366373s
 - Per iterations: 0.366373s
 - Per interations: 3.67763e-08s
 - GFlops/s: 0.489446
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 85: 0%....50%....100% - 31 passes
 - Time: 0.35554s
 - Per iterations: 0.35554s
 - Per interations: 3.56888e-08s
 - GFlops/s: 0.504359
# V1:
V1 enable: 0
 - Grid: 0 / 0 / 0
 - Block: 0
 - Shared memory: 0
# V2-1:
V2 enable: 1
 - Grid: 1 / 4 / 4
 - Block: 762
 - Shared memory: 9172
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 86: 0%....50%....100% - 31 passes
 - Time: 0.352237s
 - Per iterations: 0.352237s
 - Per interations: 3.53573e-08s
 - GFlops/s: 0.509088
# V2-2:
V2 enable: 1
 - Grid: 1 / 4 / 4
 - Block: 762
 - Shared memory: 9172
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 87: 0%....50%....100% - 31 passes
 - Time: 0.355366s
 - Per iterations: 0.355366s
 - Per interations: 3.56714e-08s
 - GFlops/s: 0.504606
# V2-4:
V2 enable: 1
 - Grid: 1 / 4 / 4
 - Block: 762
 - Shared memory: 9172
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 88: 0%....50%....100% - 31 passes
 - Time: 0.349192s
 - Per iterations: 0.349192s
 - Per interations: 3.50517e-08s
 - GFlops/s: 0.513527
NbParticles: 512
BoxDiv: 8
CellWidth: 0.125
NbLoops: 1
Start Execution
 - NbParticles: 512
 - NbLoops: 1
 - Cutoff: 0.125
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.125 / 0.125 / 0.125
 - Space grid dimension: 8 / 8 / 8
 - Number of cells: 512
 - Avergage particles per cell: 1
 - Number of CUDA blocks: 4
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 89: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 90: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 91: 0%....50%....100% - 31 passes
 - Max particles per cell: 5
==PROF== Profiling "BuildPartialPrefix_AllSize" - 92: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 93: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 94: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 95: 0%....50%....100% - 31 passes
 - NbInteractions: 10990
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 96: 0%....50%....100% - 31 passes
 - Time: 0.126613s
 - Per iterations: 0.126613s
 - Per interations: 1.15207e-05s
 - GFlops/s: 0.0015624
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 97: 0%....50%....100% - 31 passes
 - Time: 0.110839s
 - Per iterations: 0.110839s
 - Per interations: 1.00855e-05s
 - GFlops/s: 0.00178474
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 98: 0%....50%....100% - 31 passes
 - Time: 0.149501s
 - Per iterations: 0.149501s
 - Per interations: 1.36034e-05s
 - GFlops/s: 0.0013232
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 99: 0%....50%....100% - 31 passes
 - Time: 0.130301s
 - Per iterations: 0.130301s
 - Per interations: 1.18563e-05s
 - GFlops/s: 0.00151817
# V1:
V1 enable: 1
 - Grid: 2 / 3 / 3
 - Block: 180
 - Shared memory: 13208
==PROF== Profiling "ComputeParticleInterationsV1" - 100: 0%....50%....100% - 31 passes
 - Time: 0.126021s
 - Per iterations: 0.126021s
 - Per interations: 1.14669e-05s
 - GFlops/s: 0.00156974
# V2-1:
V2 enable: 1
 - Grid: 1 / 8 / 8
 - Block: 50
 - Shared memory: 644
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 101: 0%....50%....100% - 31 passes
 - Time: 0.111594s
 - Per iterations: 0.111594s
 - Per interations: 1.01542e-05s
 - GFlops/s: 0.00177267
# V2-2:
V2 enable: 1
 - Grid: 1 / 8 / 8
 - Block: 50
 - Shared memory: 644
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 102: 0%....50%....100% - 31 passes
 - Time: 0.112956s
 - Per iterations: 0.112956s
 - Per interations: 1.0278e-05s
 - GFlops/s: 0.00175131
# V2-4:
V2 enable: 1
 - Grid: 1 / 8 / 8
 - Block: 50
 - Shared memory: 644
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 103: 0%....50%....100% - 31 passes
 - Time: 0.114109s
 - Per iterations: 0.114109s
 - Per interations: 1.0383e-05s
 - GFlops/s: 0.00173361
NbParticles: 5120
BoxDiv: 8
CellWidth: 0.125
NbLoops: 1
Start Execution
 - NbParticles: 5120
 - NbLoops: 1
 - Cutoff: 0.125
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.125 / 0.125 / 0.125
 - Space grid dimension: 8 / 8 / 8
 - Number of cells: 512
 - Avergage particles per cell: 10
 - Number of CUDA blocks: 40
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 104: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 105: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 106: 0%....50%....100% - 31 passes
 - Max particles per cell: 23
==PROF== Profiling "BuildPartialPrefix_AllSize" - 107: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 108: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 109: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 110: 0%....50%....100% - 31 passes
 - NbInteractions: 1065332
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 111: 0%....50%....100% - 31 passes
 - Time: 0.156613s
 - Per iterations: 0.156613s
 - Per interations: 1.47008e-07s
 - GFlops/s: 0.122442
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 112: 0%....50%....100% - 31 passes
 - Time: 0.158412s
 - Per iterations: 0.158412s
 - Per interations: 1.48697e-07s
 - GFlops/s: 0.121051
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 113: 0%....50%....100% - 31 passes
 - Time: 0.189543s
 - Per iterations: 0.189543s
 - Per interations: 1.77919e-07s
 - GFlops/s: 0.101169
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 114: 0%....50%....100% - 31 passes
 - Time: 0.230915s
 - Per iterations: 0.230915s
 - Per interations: 2.16754e-07s
 - GFlops/s: 0.0830434
# V1:
V1 enable: 1
 - Grid: 3 / 3 / 3
 - Block: 512
 - Shared memory: 47008
==PROF== Profiling "ComputeParticleInterationsV1" - 115: 0%....50%....100% - 31 passes
 - Time: 0.233776s
 - Per iterations: 0.233776s
 - Per interations: 2.1944e-07s
 - GFlops/s: 0.0820271
# V2-1:
V2 enable: 1
 - Grid: 1 / 8 / 8
 - Block: 230
 - Shared memory: 2804
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 116: 0%....50%....100% - 31 passes
 - Time: 0.149824s
 - Per iterations: 0.149824s
 - Per interations: 1.40636e-07s
 - GFlops/s: 0.12799
# V2-2:
V2 enable: 1
 - Grid: 1 / 8 / 8
 - Block: 230
 - Shared memory: 2804
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 117: 0%....50%....100% - 31 passes
 - Time: 0.154192s
 - Per iterations: 0.154192s
 - Per interations: 1.44736e-07s
 - GFlops/s: 0.124364
# V2-4:
V2 enable: 1
 - Grid: 1 / 8 / 8
 - Block: 230
 - Shared memory: 2804
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 118: 0%....50%....100% - 31 passes
 - Time: 0.150662s
 - Per iterations: 0.150662s
 - Per interations: 1.41423e-07s
 - GFlops/s: 0.127278
NbParticles: 51200
BoxDiv: 8
CellWidth: 0.125
NbLoops: 1
Start Execution
 - NbParticles: 51200
 - NbLoops: 1
 - Cutoff: 0.125
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.125 / 0.125 / 0.125
 - Space grid dimension: 8 / 8 / 8
 - Number of cells: 512
 - Avergage particles per cell: 100
 - Number of CUDA blocks: 400
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 119: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 120: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 121: 0%....50%....100% - 31 passes
 - Max particles per cell: 130
==PROF== Profiling "BuildPartialPrefix_AllSize" - 122: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 123: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 124: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 125: 0%....50%....100% - 31 passes
 - NbInteractions: 106470256
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 126: 0%....50%....100% - 31 passes
 - Time: 2.01212s
 - Per iterations: 2.01212s
 - Per interations: 1.88984e-08s
 - GFlops/s: 0.952462
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 127: 0%....50%....100% - 31 passes
 - Time: 2.20293s
 - Per iterations: 2.20293s
 - Per interations: 2.06906e-08s
 - GFlops/s: 0.86996
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 128: 0%....50%....100% - 31 passes
 - Time: 2.24016s
 - Per iterations: 2.24016s
 - Per interations: 2.10402e-08s
 - GFlops/s: 0.855505
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 129: 0%....50%....100% - 31 passes
 - Time: 2.31569s
 - Per iterations: 2.31569s
 - Per interations: 2.17496e-08s
 - GFlops/s: 0.8276
# V1:
V1 enable: 0
 - Grid: 0 / 0 / 0
 - Block: 0
 - Shared memory: 0
# V2-1:
V2 enable: 1
 - Grid: 2 / 8 / 8
 - Block: 910
 - Shared memory: 9388
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 130: 0%....50%....100% - 31 passes
 - Time: 2.12528s
 - Per iterations: 2.12528s
 - Per interations: 1.99612e-08s
 - GFlops/s: 0.901747
# V2-2:
V2 enable: 1
 - Grid: 2 / 8 / 8
 - Block: 910
 - Shared memory: 9388
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 131: 0%....50%....100% - 31 passes
 - Time: 2.11226s
 - Per iterations: 2.11226s
 - Per interations: 1.98389e-08s
 - GFlops/s: 0.907307
# V2-4:
V2 enable: 1
 - Grid: 2 / 8 / 8
 - Block: 910
 - Shared memory: 9388
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 132: 0%....50%....100% - 31 passes
 - Time: 2.11613s
 - Per iterations: 2.11613s
 - Per interations: 1.98753e-08s
 - GFlops/s: 0.905647
NbParticles: 4096
BoxDiv: 16
CellWidth: 0.0625
NbLoops: 1
Start Execution
 - NbParticles: 4096
 - NbLoops: 1
 - Cutoff: 0.0625
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.0625 / 0.0625 / 0.0625
 - Space grid dimension: 16 / 16 / 16
 - Number of cells: 4096
 - Avergage particles per cell: 1
 - Number of CUDA blocks: 32
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 133: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 134: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 135: 0%....50%....100% - 31 passes
 - Max particles per cell: 6
==PROF== Profiling "BuildPartialPrefix_AllSize" - 136: 0%....50%....100% - 31 passes
==PROF== Profiling "BuildPartialPrefix_AllSize" - 137: 0%....50%....100% - 31 passes
==PROF== Profiling "ApplyPartialPrefixV3" - 138: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 139: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 140: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 141: 0%....50%....100% - 31 passes
 - NbInteractions: 97484
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 142: 0%....50%....100% - 31 passes
 - Time: 0.128287s
 - Per iterations: 0.128287s
 - Per interations: 1.31598e-06s
 - GFlops/s: 0.013678
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 143: 0%....50%....100% - 31 passes
 - Time: 0.122852s
 - Per iterations: 0.122852s
 - Per interations: 1.26023e-06s
 - GFlops/s: 0.0142832
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 144: 0%....50%....100% - 31 passes
 - Time: 0.177177s
 - Per iterations: 0.177177s
 - Per interations: 1.8175e-06s
 - GFlops/s: 0.00990373
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 145: 0%....50%....100% - 31 passes
 - Time: 0.283452s
 - Per iterations: 0.283452s
 - Per interations: 2.90768e-06s
 - GFlops/s: 0.00619051
# V1:
V1 enable: 1
 - Grid: 3 / 4 / 4
 - Block: 512
 - Shared memory: 29960
==PROF== Profiling "ComputeParticleInterationsV1" - 146: 0%....50%....100% - 31 passes
 - Time: 0.151878s
 - Per iterations: 0.151878s
 - Per interations: 1.55798e-06s
 - GFlops/s: 0.0115534
# V2-1:
V2 enable: 1
 - Grid: 1 / 16 / 16
 - Block: 108
 - Shared memory: 1372
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 147: 0%....50%....100% - 31 passes
 - Time: 0.12864s
 - Per iterations: 0.12864s
 - Per interations: 1.3196e-06s
 - GFlops/s: 0.0136405
# V2-2:
V2 enable: 1
 - Grid: 1 / 16 / 16
 - Block: 108
 - Shared memory: 1372
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 148: 0%....50%....100% - 31 passes
 - Time: 0.128058s
 - Per iterations: 0.128058s
 - Per interations: 1.31363e-06s
 - GFlops/s: 0.0137025
# V2-4:
V2 enable: 1
 - Grid: 1 / 16 / 16
 - Block: 108
 - Shared memory: 1372
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 149: 0%....50%....100% - 31 passes
 - Time: 0.1281s
 - Per iterations: 0.1281s
 - Per interations: 1.31406e-06s
 - GFlops/s: 0.013698
NbParticles: 40960
BoxDiv: 16
CellWidth: 0.0625
NbLoops: 1
Start Execution
 - NbParticles: 40960
 - NbLoops: 1
 - Cutoff: 0.0625
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.0625 / 0.0625 / 0.0625
 - Space grid dimension: 16 / 16 / 16
 - Number of cells: 4096
 - Avergage particles per cell: 10
 - Number of CUDA blocks: 320
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 150: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 151: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 152: 0%....50%....100% - 31 passes
 - Max particles per cell: 24
==PROF== Profiling "BuildPartialPrefix_AllSize" - 153: 0%....50%....100% - 31 passes
==PROF== Profiling "BuildPartialPrefix_AllSize" - 154: 0%....50%....100% - 31 passes
==PROF== Profiling "ApplyPartialPrefixV3" - 155: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 156: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 157: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 158: 0%....50%....100% - 31 passes
 - NbInteractions: 9691130
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 159: 0%....50%....100% - 31 passes
 - Time: 0.381746s
 - Per iterations: 0.381746s
 - Per interations: 3.93913e-08s
 - GFlops/s: 0.456954
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 160: 0%....50%....100% - 31 passes
 - Time: 0.395675s
 - Per iterations: 0.395675s
 - Per interations: 4.08285e-08s
 - GFlops/s: 0.440868
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 161: 0%....50%....100% - 31 passes
 - Time: 0.654446s
 - Per iterations: 0.654446s
 - Per interations: 6.75305e-08s
 - GFlops/s: 0.266546
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 162: 0%....50%....100% - 31 passes
 - Time: 1.01064s
 - Per iterations: 1.01064s
 - Per interations: 1.04285e-07s
 - GFlops/s: 0.172603
# V1:
V1 enable: 1
 - Grid: 6 / 6 / 8
 - Block: 432
 - Shared memory: 39208
==PROF== Profiling "ComputeParticleInterationsV1" - 163: 0%....50%....100% - 31 passes
 - Time: 0.918686s
 - Per iterations: 0.918686s
 - Per interations: 9.47966e-08s
 - GFlops/s: 0.18988
# V2-1:
V2 enable: 1
 - Grid: 1 / 16 / 16
 - Block: 432
 - Shared memory: 5260
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 164: 0%....50%....100% - 31 passes
 - Time: 0.381008s
 - Per iterations: 0.381008s
 - Per interations: 3.93152e-08s
 - GFlops/s: 0.457839
# V2-2:
V2 enable: 1
 - Grid: 1 / 16 / 16
 - Block: 432
 - Shared memory: 5260
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 165: 0%....50%....100% - 31 passes
 - Time: 0.381616s
 - Per iterations: 0.381616s
 - Per interations: 3.93779e-08s
 - GFlops/s: 0.45711
# V2-4:
V2 enable: 1
 - Grid: 1 / 16 / 16
 - Block: 432
 - Shared memory: 5260
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 166: 0%....50%....100% - 31 passes
 - Time: 0.386047s
 - Per iterations: 0.386047s
 - Per interations: 3.98351e-08s
 - GFlops/s: 0.451863
NbParticles: 409600
BoxDiv: 16
CellWidth: 0.0625
NbLoops: 1
Start Execution
 - NbParticles: 409600
 - NbLoops: 1
 - Cutoff: 0.0625
 - Space box dimension: 1 / 1 / 1
 - Space cell dimension: 0.0625 / 0.0625 / 0.0625
 - Space grid dimension: 16 / 16 / 16
 - Number of cells: 4096
 - Avergage particles per cell: 100
 - Number of CUDA blocks: 3200
 - Number of CUDA threads: 128
==PROF== Profiling "InitRandStates" - 167: 0%....50%....100% - 31 passes
==PROF== Profiling "InitParticles" - 168: 0%....50%....100% - 31 passes
==PROF== Profiling "ComputeNbParticlePerCells" - 169: 0%....50%....100% - 31 passes
 - Max particles per cell: 139
==PROF== Profiling "BuildPartialPrefix_AllSize" - 170: 0%....50%....100% - 31 passes
==PROF== Profiling "BuildPartialPrefix_AllSize" - 171: 0%....50%....100% - 31 passes
==PROF== Profiling "ApplyPartialPrefixV3" - 172: 0%....50%....100% - 31 passes
==PROF== Profiling "InitNewCells" - 173: 0%....50%....100% - 31 passes
==PROF== Profiling "MoveParticlesToNewCells" - 174: 0%....50%....100% - 31 passes
 - NbFlopsPerInteraction: 18
==PROF== Profiling "ComputeNbInteractions" - 175: 0%....50%....100% - 31 passes
 - NbInteractions: 972056786
# Par-Part-Loop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 176: 0%....50%....100% - 31 passes
 - Time: 16.7141s
 - Per iterations: 16.7141s
 - Per interations: 1.71946e-08s
 - GFlops/s: 1.04684
# Par-Part-NoLoop:
==PROF== Profiling "ComputeParticleInterationsPar..." - 177: 0%....50%....100% - 31 passes
 - Time: 18.2296s
 - Per iterations: 18.2296s
 - Per interations: 1.87537e-08s
 - GFlops/s: 0.959812
# Par-Cell:
==PROF== Profiling "ComputeParticleInterationsPar..." - 178: 0%....50%....100% - 31 passes
 - Time: 18.2632s
 - Per iterations: 18.2632s
 - Per interations: 1.87882e-08s
 - GFlops/s: 0.958048
# Par-Cell-Sm:
==PROF== Profiling "ComputeParticleInterationsPar..." - 179: 0%....50%....100% - 31 passes
 - Time: 18.4359s
 - Per iterations: 18.4359s
 - Per interations: 1.89659e-08s
 - GFlops/s: 0.949072
# V1:
V1 enable: 0
 - Grid: 0 / 0 / 0
 - Block: 0
 - Shared memory: 0
# V2-1:
V2 enable: 1
 - Grid: 4 / 16 / 16
 - Block: 973
 - Shared memory: 10036
 - divSM: 1
==PROF== Profiling "ComputeParticleInterationsV2" - 180: 0%....50%....100% - 31 passes
 - Time: 17.8366s
 - Per iterations: 17.8366s
 - Per interations: 1.83494e-08s
 - GFlops/s: 0.98096
# V2-2:
V2 enable: 1
 - Grid: 4 / 16 / 16
 - Block: 973
 - Shared memory: 10036
 - divSM: 2
==PROF== Profiling "ComputeParticleInterationsV2" - 181: 0%....50%....100% - 31 passes
 - Time: 17.8315s
 - Per iterations: 17.8315s
 - Per interations: 1.83441e-08s
 - GFlops/s: 0.981243
# V2-4:
V2 enable: 1
 - Grid: 4 / 16 / 16
 - Block: 973
 - Shared memory: 10036
 - divSM: 4
==PROF== Profiling "ComputeParticleInterationsV2" - 182: 0%....50%....100% - 31 passes
 - Time: 17.8392s
 - Per iterations: 17.8392s
 - Per interations: 1.8352e-08s
 - GFlops/s: 0.980819
==PROF== Disconnected from process 931564
[931564] testParticlesPaper@127.0.0.1
  InitRandStates(curandStateXORWOW *, int) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       776,51
    Elapsed Cycles                  cycle       95 473
    Memory Throughput                   %         4,13
    DRAM Throughput                     %         0,07
    Duration                      usecond       122,94
    L1/TEX Cache Throughput             %        58,34
    L2 Cache Throughput                 %         0,49
    SM Active Cycles                cycle     6 750,64
    Compute (SM) Throughput             %         4,13
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,82
    Executed Ipc Elapsed  inst/cycle         0,06
    Issue Slots Busy               %        20,51
    Issued Ipc Active     inst/cycle         0,82
    SM Busy                        %        20,99
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (21.0%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       128,32
    Mem Busy                     %         2,17
    Max Bandwidth                %         4,13
    L1/TEX Hit Rate              %        97,87
    L2 Hit Rate                  %        91,63
    Mem Pipes Busy               %         4,13
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 20.5 sectors per request, or 20.5*32 = 654.5 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        22,25
    Issued Warp Per Scheduler                        0,22
    No Eligible                            %        77,75
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,22
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         4,49
    Warp Cycles Per Executed Instruction           cycle         4,49
    Avg. Active Threads Per Warp                                18,87
    Avg. Not Predicated Off Threads Per Warp                    12,17
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 1.5 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 33.8% of the total average   
          of 4.5 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data          
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 18.9 threads being active per cycle. This is further reduced    
          to 12.2 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 384,39
    Executed Instructions                           inst       77 526
    Avg. Issued Instructions Per Scheduler          inst     1 384,61
    Issued Instructions                             inst       77 538
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,52
    Achieved Active Warps Per SM           warp         3,69
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst          636
    Branch Efficiency                   %        94,83
    Avg. Divergent Branches                       0,54
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 6192 excessive sectors (21% of the total  
          28888 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,76
    SM Frequency            cycle/usecond       744,38
    Elapsed Cycles                  cycle        2 983
    Memory Throughput                   %         3,35
    DRAM Throughput                     %         0,85
    Duration                      usecond            4
    L1/TEX Cache Throughput             %        47,35
    L2 Cache Throughput                 %         3,35
    SM Active Cycles                cycle       129,57
    Compute (SM) Throughput             %         0,27
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,11
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         2,92
    Issued Ipc Active     inst/cycle         0,12
    SM Busy                        %         2,92
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,56
    Mem Busy                     %         3,35
    Max Bandwidth                %         3,24
    L1/TEX Hit Rate              %        87,22
    L2 Hit Rate                  %        88,70
    Mem Pipes Busy               %         0,27
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          7.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1024.0 bytes of cache data transfers per request.  
          The optimal thread address pattern for 7.0 byte accesses would result in 7.0*32 = 224.6 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          7.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 26.7 sectors per request, or 26.7*32 = 853.0 bytes of cache data transfers per request.   
          The optimal thread address pattern for 7.0 byte accesses would result in 7.0*32 = 224.6 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         3,10
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        96,90
    Active Warps Per Scheduler          warp         0,98
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 32.3 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.98 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        31,77
    Warp Cycles Per Executed Instruction           cycle        35,08
    Avg. Active Threads Per Warp                                20,96
    Avg. Not Predicated Off Threads Per Warp                    20,71
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 11.0 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 34.6% of the total         
          average of 31.8 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 21.0 threads being active per cycle. This is further reduced    
          to 20.7 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         3,43
    Executed Instructions                           inst          192
    Avg. Issued Instructions Per Scheduler          inst         3,79
    Issued Instructions                             inst          212
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 3 fused and 3 non-fused FP32 instructions. By converting pairs of non-fused instructions 
          to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput      
          equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its current            
          performance). Check the Source page to identify where this kernel executes FP32 instructions.                 

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,60
    Achieved Active Warps Per SM           warp         3,71
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.6%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,08
    Branch Instructions              inst           16
    Branch Efficiency                   %        83,33
    Avg. Divergent Branches                       0,02
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1184 excessive sectors (77% of the total  
          1541 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,79
    SM Frequency            cycle/usecond       751,03
    Elapsed Cycles                  cycle        3 657
    Memory Throughput                   %         0,45
    DRAM Throughput                     %         0,05
    Duration                      usecond         4,86
    L1/TEX Cache Throughput             %         3,64
    L2 Cache Throughput                 %         0,45
    SM Active Cycles                cycle       180,50
    Compute (SM) Throughput             %         0,18
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,09
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         2,51
    Issued Ipc Active     inst/cycle         0,10
    SM Busy                        %         2,51
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        85,53
    Mem Busy                     %         0,45
    Max Bandwidth                %         0,26
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        94,48
    Mem Pipes Busy               %         0,18
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,59
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        97,41
    Active Warps Per Scheduler          warp         1,01
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 38.6 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.01 active warps per scheduler, but only an average of 0.03 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        38,81
    Warp Cycles Per Executed Instruction           cycle        41,60
    Avg. Active Threads Per Warp                                23,96
    Avg. Not Predicated Off Threads Per Warp                    21,71
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 19.4 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 49.9% of the total average of 38.8 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 24.0 threads being active per cycle. This is further reduced    
          to 21.7 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         4,23
    Executed Instructions                           inst          237
    Avg. Issued Instructions Per Scheduler          inst         4,54
    Issued Instructions                             inst          254
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,30
    Achieved Active Warps Per SM           warp         3,94
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,17
    Branch Instructions              inst           41
    Branch Efficiency                   %        88,89
    Avg. Divergent Branches                       0,04
    ------------------------- ----------- ------------

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(4, 1, 1), Context 1, Stream 13, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,93
    SM Frequency            cycle/usecond       772,22
    Elapsed Cycles                  cycle       11 540
    Memory Throughput                   %         0,40
    DRAM Throughput                     %         0,01
    Duration                      usecond        14,94
    L1/TEX Cache Throughput             %         6,17
    L2 Cache Throughput                 %         0,20
    SM Active Cycles                cycle       740,50
    Compute (SM) Throughput             %         0,40
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         3,00
    Issued Ipc Active     inst/cycle         0,12
    SM Busy                        %         3,00
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        14,99
    Mem Busy                     %         0,28
    Max Bandwidth                %         0,40
    L1/TEX Hit Rate              %        60,00
    L2 Hit Rate                  %       128,86
    Mem Pipes Busy               %         0,40
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        11,96
    Issued Warp Per Scheduler                        0,12
    No Eligible                            %        88,04
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,12
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 8.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,32
    Warp Cycles Per Executed Instruction           cycle         8,36
    Avg. Active Threads Per Warp                                    4
    Avg. Not Predicated Off Threads Per Warp                     3,93
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.2 cycles being stalled on a fixed latency execution dependency. 
          This represents about 50.0% of the total average of 8.3 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 4.0 threads being active per cycle. This is further reduced to  
          3.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        22,09
    Executed Instructions                           inst        1 237
    Avg. Issued Instructions Per Scheduler          inst        22,20
    Issued Instructions                             inst        1 243
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                     4
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread               4
    Waves Per SM                                                0,00
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 4      
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           84
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM This    
          kernel's theoretical occupancy (50.0%) is limited by the required amount of shared memory The difference      
          between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,21
    Branch Instructions              inst          261
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1 excessive sectors (20% of the total 5   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 78 excessive wavefronts (20% of the total 
          393 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The CUDA    
          Best Practices Guide                                                                                          
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void InitNewCells<float>(const int *, CellDescriptor *, int) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,76
    SM Frequency            cycle/usecond       730,16
    Elapsed Cycles                  cycle        2 341
    Memory Throughput                   %         0,55
    DRAM Throughput                     %         0,04
    Duration                      usecond         3,20
    L1/TEX Cache Throughput             %         5,45
    L2 Cache Throughput                 %         0,55
    SM Active Cycles                cycle        82,50
    Compute (SM) Throughput             %         0,07
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,07
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         1,99
    Issued Ipc Active     inst/cycle         0,08
    SM Busy                        %         1,99
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second           70
    Mem Busy                     %         0,55
    Max Bandwidth                %         0,34
    L1/TEX Hit Rate              %           50
    L2 Hit Rate                  %        93,75
    Mem Pipes Busy               %         0,06
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         3,31
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        96,69
    Active Warps Per Scheduler          warp         0,99
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 30.2 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.99 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        29,92
    Warp Cycles Per Executed Instruction           cycle        34,41
    Avg. Active Threads Per Warp                                15,20
    Avg. Not Predicated Off Threads Per Warp                    14,50
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 20.2 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 67.6% of the total average of 29.9 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 15.2 threads being active per cycle. This is further reduced    
          to 14.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         1,43
    Executed Instructions                           inst           80
    Avg. Issued Instructions Per Scheduler          inst         1,64
    Issued Instructions                             inst           92
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         7,84
    Achieved Active Warps Per SM           warp         2,51
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (7.8%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst            8
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3 excessive sectors (38% of the total 8   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,77
    SM Frequency            cycle/usecond       756,09
    Elapsed Cycles                  cycle        3 728
    Memory Throughput                   %         0,44
    DRAM Throughput                     %         0,05
    Duration                      usecond         4,93
    L1/TEX Cache Throughput             %         2,72
    L2 Cache Throughput                 %         0,44
    SM Active Cycles                cycle          184
    Compute (SM) Throughput             %         0,07
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,04
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         1,08
    Issued Ipc Active     inst/cycle         0,04
    SM Busy                        %         1,08
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        84,42
    Mem Busy                     %         0,44
    Max Bandwidth                %         0,23
    L1/TEX Hit Rate              %        18,75
    L2 Hit Rate                  %        77,78
    Mem Pipes Busy               %         0,07
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,65
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        97,35
    Active Warps Per Scheduler          warp         1,01
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 37.7 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.01 active warps per scheduler, but only an average of 0.03 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        38,18
    Warp Cycles Per Executed Instruction           cycle        43,69
    Avg. Active Threads Per Warp                                13,94
    Avg. Not Predicated Off Threads Per Warp                    13,86
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 16.9 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 44.2% of the total average of 38.2 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   On average, each warp of this kernel spends 14.0 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 36.6% of the total         
          average of 38.2 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 13.9 threads being active per cycle. This is further reduced    
          to 13.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         1,73
    Executed Instructions                           inst           97
    Avg. Issued Instructions Per Scheduler          inst         1,98
    Issued Instructions                             inst          111
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         5,15
    Achieved Active Warps Per SM           warp         1,65
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (5.2%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst           11
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1 excessive sectors (7% of the total 14   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,98
    SM Frequency            cycle/usecond       771,31
    Elapsed Cycles                  cycle        4 892
    Memory Throughput                   %         0,55
    DRAM Throughput                     %         0,03
    Duration                      usecond         6,34
    L1/TEX Cache Throughput             %         5,06
    L2 Cache Throughput                 %         0,55
    SM Active Cycles                cycle       265,14
    Compute (SM) Throughput             %         0,19
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,10
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         2,61
    Issued Ipc Active     inst/cycle         0,10
    SM Busy                        %         2,61
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        65,66
    Mem Busy                     %         0,55
    Max Bandwidth                %         0,44
    L1/TEX Hit Rate              %         5,67
    L2 Hit Rate                  %        96,62
    Mem Pipes Busy               %         0,19
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         6,74
    Issued Warp Per Scheduler                        0,07
    No Eligible                            %        93,26
    Active Warps Per Scheduler          warp         1,01
    Eligible Warps Per Scheduler        warp         0,07
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 14.8 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.01 active warps per scheduler, but only an average of 0.07 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,95
    Warp Cycles Per Executed Instruction           cycle        15,68
    Avg. Active Threads Per Warp                                11,63
    Avg. Not Predicated Off Threads Per Warp                    11,05
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.8 cycles being stalled waiting for an immediate constant cache  
          (IMC) miss. This represents about 32.1% of the total average of 15.0 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 11.6 threads being active per cycle. This is further reduced    
          to 11.0 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         6,61
    Executed Instructions                           inst          370
    Avg. Issued Instructions Per Scheduler          inst         6,93
    Issued Instructions                             inst          388
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         4,93
    Achieved Active Warps Per SM           warp         1,58
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (4.9%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,22
    Branch Instructions              inst           81
    Branch Efficiency                   %        86,67
    Avg. Divergent Branches                       0,11
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1 excessive sectors (6% of the total 17   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,40
    SM Frequency            cycle/usecond       704,40
    Elapsed Cycles                  cycle        7 494
    Memory Throughput                   %         0,21
    DRAM Throughput                     %         0,02
    Duration                      usecond        10,62
    L1/TEX Cache Throughput             %         1,77
    L2 Cache Throughput                 %         0,21
    SM Active Cycles                cycle          452
    Compute (SM) Throughput             %         0,20
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,13
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         3,36
    Issued Ipc Active     inst/cycle         0,13
    SM Busy                        %         3,36
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        33,13
    Mem Busy                     %         0,21
    Max Bandwidth                %         0,15
    L1/TEX Hit Rate              %        88,89
    L2 Hit Rate                  %        94,12
    Mem Pipes Busy               %         0,11
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        10,56
    Issued Warp Per Scheduler                        0,11
    No Eligible                            %        89,44
    Active Warps Per Scheduler          warp         0,99
    Eligible Warps Per Scheduler        warp         0,11
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 9.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.99 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,36
    Warp Cycles Per Executed Instruction           cycle         9,51
    Avg. Active Threads Per Warp                                 6,90
    Avg. Not Predicated Off Threads Per Warp                     6,55
    ---------------------------------------- ----------- ------------

    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 6.9 threads being active per cycle. This is further reduced to  
          6.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        14,95
    Executed Instructions                           inst          837
    Avg. Issued Instructions Per Scheduler          inst        15,18
    Issued Instructions                             inst          850
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 103 fused and 121 non-fused FP32 instructions. By converting pairs of non-fused          
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 27% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         3,98
    Achieved Active Warps Per SM           warp         1,27
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (4.0%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,18
    Branch Instructions              inst          150
    Branch Efficiency                   %        89,66
    Avg. Divergent Branches                       0,16
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2 excessive sectors (4% of the total 54   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,52
    SM Frequency            cycle/usecond       717,80
    Elapsed Cycles                  cycle        6 458
    Memory Throughput                   %         0,27
    DRAM Throughput                     %         0,03
    Duration                      usecond         8,99
    L1/TEX Cache Throughput             %         1,69
    L2 Cache Throughput                 %         0,27
    SM Active Cycles                cycle       379,93
    Compute (SM) Throughput             %         0,21
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,14
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         3,51
    Issued Ipc Active     inst/cycle         0,14
    SM Busy                        %         3,51
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        46,26
    Mem Busy                     %         0,27
    Max Bandwidth                %         0,11
    L1/TEX Hit Rate              %        85,37
    L2 Hit Rate                  %          100
    Mem Pipes Busy               %         0,10
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        10,68
    Issued Warp Per Scheduler                        0,11
    No Eligible                            %        89,32
    Active Warps Per Scheduler          warp         0,99
    Eligible Warps Per Scheduler        warp         0,11
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 9.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.99 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,29
    Warp Cycles Per Executed Instruction           cycle         9,46
    Avg. Active Threads Per Warp                                 8,29
    Avg. Not Predicated Off Threads Per Warp                     7,91
    ---------------------------------------- ----------- ------------

    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 8.3 threads being active per cycle. This is further reduced to  
          7.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        13,09
    Executed Instructions                           inst          733
    Avg. Issued Instructions Per Scheduler          inst        13,32
    Issued Instructions                             inst          746
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 79 fused and 88 non-fused FP32 instructions. By converting pairs of non-fused            
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 26% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         4,13
    Achieved Active Warps Per SM           warp         1,32
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (4.1%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,18
    Branch Instructions              inst          133
    Branch Efficiency                   %        89,04
    Avg. Divergent Branches                       0,14
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (8, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,41
    SM Frequency            cycle/usecond       710,06
    Elapsed Cycles                  cycle        6 048
    Memory Throughput                   %         0,60
    DRAM Throughput                     %         0,02
    Duration                      usecond         8,51
    L1/TEX Cache Throughput             %         1,97
    L2 Cache Throughput                 %         0,41
    SM Active Cycles                cycle     1 853,50
    Compute (SM) Throughput             %         1,74
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,22
    Executed Ipc Elapsed  inst/cycle         0,07
    Issue Slots Busy               %         5,66
    Issued Ipc Active     inst/cycle         0,23
    SM Busy                        %         5,66
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        41,35
    Mem Busy                     %         0,41
    Max Bandwidth                %         0,60
    L1/TEX Hit Rate              %        85,20
    L2 Hit Rate                  %        96,35
    Mem Pipes Busy               %         0,60
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        11,79
    Issued Warp Per Scheduler                        0,12
    No Eligible                            %        88,21
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,12
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 8.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.12 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,48
    Warp Cycles Per Executed Instruction           cycle         8,67
    Avg. Active Threads Per Warp                                15,29
    Avg. Not Predicated Off Threads Per Warp                    12,95
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.8 cycles being stalled waiting for an immediate constant cache  
          (IMC) miss. This represents about 33.4% of the total average of 8.5 cycles between issuing two instructions.  
          A read from constant memory costs one memory read from global memory only on a cache miss; otherwise, it      
          just costs one read from the constant cache. Immediate constants are encoded into the SASS instruction as     
          'c[bank][offset]'. All threads access the same value. Consider computing values instead of loading them as    
          constant, when applicable.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   On average, each warp of this kernel spends 2.6 cycles being stalled on a fixed latency execution dependency. 
          This represents about 30.4% of the total average of 8.5 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 15.3 threads being active per cycle. This is further reduced    
          to 12.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       102,66
    Executed Instructions                           inst        5 749
    Avg. Issued Instructions Per Scheduler          inst       104,98
    Issued Instructions                             inst        5 879
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 296 fused and 407 non-fused FP32 instructions. By converting pairs of non-fused          
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           1 024
    Waves Per SM                                                0,07
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         6,07
    Achieved Active Warps Per SM           warp         1,94
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (6.1%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst          597
    Branch Efficiency                   %        97,50
    Avg. Divergent Branches                       0,18
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (8, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,68
    SM Frequency            cycle/usecond       737,49
    Elapsed Cycles                  cycle        7 341
    Memory Throughput                   %         1,26
    DRAM Throughput                     %         0,02
    Duration                      usecond         9,95
    L1/TEX Cache Throughput             %         3,95
    L2 Cache Throughput                 %         0,27
    SM Active Cycles                cycle     2 335,14
    Compute (SM) Throughput             %         3,13
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,39
    Executed Ipc Elapsed  inst/cycle         0,12
    Issue Slots Busy               %         9,85
    Issued Ipc Active     inst/cycle         0,39
    SM Busy                        %         9,85
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        35,37
    Mem Busy                     %         0,77
    Max Bandwidth                %         1,26
    L1/TEX Hit Rate              %        91,01
    L2 Hit Rate                  %        96,51
    Mem Pipes Busy               %         1,26
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         9,92
    Issued Warp Per Scheduler                        0,10
    No Eligible                            %        90,08
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,10
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 10.1 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        10,07
    Warp Cycles Per Executed Instruction           cycle        10,18
    Avg. Active Threads Per Warp                                26,79
    Avg. Not Predicated Off Threads Per Warp                    23,54
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 3.3 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 32.5% of the total average of 10.1 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 26.8 threads being active per cycle. This is further reduced    
          to 23.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       227,62
    Executed Instructions                           inst       12 747
    Avg. Issued Instructions Per Scheduler          inst       229,95
    Issued Instructions                             inst       12 877
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 296 fused and 407 non-fused FP32 instructions. By converting pairs of non-fused          
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread           1 024
    Waves Per SM                                                0,07
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,49
    Achieved Active Warps Per SM           warp         4,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst        1 695
    Branch Efficiency                   %        95,75
    Avg. Divergent Branches                       0,98
    ------------------------- ----------- ------------

  void ComputeParticleInterationsV1<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(32, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,63
    SM Frequency            cycle/usecond       736,98
    Elapsed Cycles                  cycle       10 048
    Memory Throughput                   %         0,88
    DRAM Throughput                     %         0,01
    Duration                      usecond        13,63
    L1/TEX Cache Throughput             %         2,07
    L2 Cache Throughput                 %         0,22
    SM Active Cycles                cycle     4 257,93
    Compute (SM) Throughput             %         1,90
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,18
    Executed Ipc Elapsed  inst/cycle         0,08
    Issue Slots Busy               %         4,48
    Issued Ipc Active     inst/cycle         0,18
    SM Busy                        %         4,48
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        23,47
    Mem Busy                     %         0,63
    Max Bandwidth                %         0,88
    L1/TEX Hit Rate              %        34,78
    L2 Hit Rate                  %       108,67
    Mem Pipes Busy               %         0,88
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        17,95
    Issued Warp Per Scheduler                        0,18
    No Eligible                            %        82,05
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,18
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.6 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,56
    Warp Cycles Per Executed Instruction           cycle         5,60
    Avg. Active Threads Per Warp                                10,47
    Avg. Not Predicated Off Threads Per Warp                     9,32
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.2 cycles being stalled on a fixed latency execution dependency. 
          This represents about 39.3% of the total average of 5.6 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 10.5 threads being active per cycle. This is further reduced    
          to 9.3 threads per warp due to predication. The compiler may use predication to avoid an actual branch.       
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       189,41
    Executed Instructions                           inst       10 607
    Avg. Issued Instructions Per Scheduler          inst       190,73
    Issued Instructions                             inst       10 681
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 416 fused and 431 non-fused FP32 instructions. By converting pairs of non-fused          
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              55
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            1,52
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread             256
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           36
    Block Limit Shared Mem                block           21
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM The     
          difference between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result    
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst        1 128
    Branch Efficiency                   %        83,44
    Avg. Divergent Branches                       1,89
    ------------------------- ----------- ------------

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(32, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,42
    SM Frequency            cycle/usecond       703,18
    Elapsed Cycles                  cycle        6 708
    Memory Throughput                   %         0,91
    DRAM Throughput                     %         0,02
    Duration                      usecond         9,54
    L1/TEX Cache Throughput             %         2,82
    L2 Cache Throughput                 %         0,40
    SM Active Cycles                cycle     2 158,36
    Compute (SM) Throughput             %         1,01
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,04
    Issue Slots Busy               %         3,15
    Issued Ipc Active     inst/cycle         0,13
    SM Busy                        %         3,15
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        40,27
    Mem Busy                     %         0,67
    Max Bandwidth                %         0,91
    L1/TEX Hit Rate              %        63,83
    L2 Hit Rate                  %        94,44
    Mem Pipes Busy               %         0,91
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,68
    Issued Warp Per Scheduler                        0,13
    No Eligible                            %        87,32
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,13
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         7,89
    Warp Cycles Per Executed Instruction           cycle         7,98
    Avg. Active Threads Per Warp                                12,35
    Avg. Not Predicated Off Threads Per Warp                    10,49
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.7 cycles being stalled on a fixed latency execution dependency. 
          This represents about 33.7% of the total average of 7.9 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 12.4 threads being active per cycle. This is further reduced    
          to 10.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        67,14
    Executed Instructions                           inst        3 760
    Avg. Issued Instructions Per Scheduler          inst        67,98
    Issued Instructions                             inst        3 807
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 321 fused and 412 non-fused FP32 instructions. By converting pairs of non-fused          
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 28% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             124
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             256
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           48
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM The     
          difference between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result    
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst          531
    Branch Efficiency                   %        81,54
    Avg. Divergent Branches                       0,98
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 6 excessive sectors (6% of the total 94   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(32, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,48
    SM Frequency            cycle/usecond       711,02
    Elapsed Cycles                  cycle        6 714
    Memory Throughput                   %         0,91
    DRAM Throughput                     %         0,02
    Duration                      usecond         9,44
    L1/TEX Cache Throughput             %         2,82
    L2 Cache Throughput                 %         0,39
    SM Active Cycles                cycle     2 157,21
    Compute (SM) Throughput             %         1,01
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,04
    Issue Slots Busy               %         3,15
    Issued Ipc Active     inst/cycle         0,13
    SM Busy                        %         3,15
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        33,90
    Mem Busy                     %         0,67
    Max Bandwidth                %         0,91
    L1/TEX Hit Rate              %        63,83
    L2 Hit Rate                  %        72,25
    Mem Pipes Busy               %         0,91
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,67
    Issued Warp Per Scheduler                        0,13
    No Eligible                            %        87,33
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,13
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.13 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         7,92
    Warp Cycles Per Executed Instruction           cycle         8,02
    Avg. Active Threads Per Warp                                12,35
    Avg. Not Predicated Off Threads Per Warp                    10,49
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.7 cycles being stalled on a fixed latency execution dependency. 
          This represents about 33.6% of the total average of 7.9 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 12.4 threads being active per cycle. This is further reduced    
          to 10.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        67,14
    Executed Instructions                           inst        3 760
    Avg. Issued Instructions Per Scheduler          inst        67,98
    Issued Instructions                             inst        3 807
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 321 fused and 412 non-fused FP32 instructions. By converting pairs of non-fused          
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 28% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             124
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             256
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           48
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM The     
          difference between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result    
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst          531
    Branch Efficiency                   %        81,54
    Avg. Divergent Branches                       0,98
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 6 excessive sectors (6% of the total 94   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(32, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,48
    SM Frequency            cycle/usecond       711,18
    Elapsed Cycles                  cycle        6 717
    Memory Throughput                   %         0,91
    DRAM Throughput                     %         0,02
    Duration                      usecond         9,44
    L1/TEX Cache Throughput             %         2,81
    L2 Cache Throughput                 %         0,41
    SM Active Cycles                cycle     2 166,07
    Compute (SM) Throughput             %         1,01
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,04
    Issue Slots Busy               %         3,14
    Issued Ipc Active     inst/cycle         0,13
    SM Busy                        %         3,14
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        33,90
    Mem Busy                     %         0,67
    Max Bandwidth                %         0,91
    L1/TEX Hit Rate              %        63,83
    L2 Hit Rate                  %        67,49
    Mem Pipes Busy               %         0,91
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,65
    Issued Warp Per Scheduler                        0,13
    No Eligible                            %        87,35
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,13
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         7,88
    Warp Cycles Per Executed Instruction           cycle         7,97
    Avg. Active Threads Per Warp                                12,35
    Avg. Not Predicated Off Threads Per Warp                    10,49
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.7 cycles being stalled on a fixed latency execution dependency. 
          This represents about 33.8% of the total average of 7.9 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 12.4 threads being active per cycle. This is further reduced    
          to 10.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        67,14
    Executed Instructions                           inst        3 760
    Avg. Issued Instructions Per Scheduler          inst        67,98
    Issued Instructions                             inst        3 807
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 321 fused and 412 non-fused FP32 instructions. By converting pairs of non-fused          
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 28% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             124
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             256
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           48
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM The     
          difference between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result    
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst          531
    Branch Efficiency                   %        81,54
    Avg. Divergent Branches                       0,98
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 6 excessive sectors (6% of the total 94   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  InitRandStates(curandStateXORWOW *, int) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       776,86
    Elapsed Cycles                  cycle       95 568
    Memory Throughput                   %         4,12
    DRAM Throughput                     %         0,07
    Duration                      usecond       123,01
    L1/TEX Cache Throughput             %        58,46
    L2 Cache Throughput                 %         0,48
    SM Active Cycles                cycle     6 737,07
    Compute (SM) Throughput             %         4,12
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,82
    Executed Ipc Elapsed  inst/cycle         0,06
    Issue Slots Busy               %        20,55
    Issued Ipc Active     inst/cycle         0,82
    SM Busy                        %        21,03
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (21.0%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       128,25
    Mem Busy                     %         2,17
    Max Bandwidth                %         4,12
    L1/TEX Hit Rate              %        97,89
    L2 Hit Rate                  %       109,31
    Mem Pipes Busy               %         4,12
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 20.5 sectors per request, or 20.5*32 = 654.5 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        22,28
    Issued Warp Per Scheduler                        0,22
    No Eligible                            %        77,72
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,22
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.22 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         4,49
    Warp Cycles Per Executed Instruction           cycle         4,49
    Avg. Active Threads Per Warp                                18,87
    Avg. Not Predicated Off Threads Per Warp                    12,17
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 1.5 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 33.8% of the total average   
          of 4.5 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data          
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 18.9 threads being active per cycle. This is further reduced    
          to 12.2 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 384,39
    Executed Instructions                           inst       77 526
    Avg. Issued Instructions Per Scheduler          inst     1 384,61
    Issued Instructions                             inst       77 538
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,54
    Achieved Active Warps Per SM           warp         3,69
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst          636
    Branch Efficiency                   %        94,83
    Avg. Divergent Branches                       0,54
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 6192 excessive sectors (21% of the total  
          28888 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,83
    SM Frequency            cycle/usecond       759,69
    Elapsed Cycles                  cycle        3 140
    Memory Throughput                   %         2,88
    DRAM Throughput                     %         0,81
    Duration                      usecond         4,13
    L1/TEX Cache Throughput             %        35,28
    L2 Cache Throughput                 %         2,88
    SM Active Cycles                cycle       142,14
    Compute (SM) Throughput             %         0,31
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,18
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         4,95
    Issued Ipc Active     inst/cycle         0,20
    SM Busy                        %         4,95
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,51
    Mem Busy                     %         2,88
    Max Bandwidth                %         2,56
    L1/TEX Hit Rate              %        84,74
    L2 Hit Rate                  %        81,54
    Mem Pipes Busy               %         0,31
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.5 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1024.0 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.5 byte accesses would result in 6.5*32 = 209.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.5 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 21.0 sectors per request, or 21.0*32 = 671.2 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.5 byte accesses would result in 6.5*32 = 209.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         5,65
    Issued Warp Per Scheduler                        0,06
    No Eligible                            %        94,35
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,06
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 17.7 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        17,65
    Warp Cycles Per Executed Instruction           cycle           19
    Avg. Active Threads Per Warp                                28,11
    Avg. Not Predicated Off Threads Per Warp                    26,80
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 6.0 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 34.0% of the total average   
          of 17.6 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data         
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         6,54
    Executed Instructions                           inst          366
    Avg. Issued Instructions Per Scheduler          inst         7,04
    Issued Instructions                             inst          394
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 9 fused and 9 non-fused FP32 instructions. By converting pairs of non-fused instructions 
          to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput      
          equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its current            
          performance). Check the Source page to identify where this kernel executes FP32 instructions.                 

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,04
    Achieved Active Warps Per SM           warp         3,53
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,06
    Branch Instructions              inst           22
    Branch Efficiency                   %           90
    Avg. Divergent Branches                       0,02
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1184 excessive sectors (75% of the total  
          1586 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,75
    SM Frequency            cycle/usecond       748,16
    Elapsed Cycles                  cycle        3 668
    Memory Throughput                   %         0,60
    DRAM Throughput                     %         0,13
    Duration                      usecond         4,90
    L1/TEX Cache Throughput             %         4,24
    L2 Cache Throughput                 %         0,60
    SM Active Cycles                cycle       181,86
    Compute (SM) Throughput             %         0,21
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,15
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         3,87
    Issued Ipc Active     inst/cycle         0,15
    SM Busy                        %         3,87
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       241,83
    Mem Busy                     %         0,60
    Max Bandwidth                %         0,41
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        81,77
    Mem Pipes Busy               %         0,21
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         4,03
    Issued Warp Per Scheduler                        0,04
    No Eligible                            %        95,97
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,04
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 24.8 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        24,79
    Warp Cycles Per Executed Instruction           cycle        26,04
    Avg. Active Threads Per Warp                                28,39
    Avg. Not Predicated Off Threads Per Warp                    26,39
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 9.2 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 37.0% of the total average   
          of 24.8 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data         
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         6,70
    Executed Instructions                           inst          375
    Avg. Issued Instructions Per Scheduler          inst         7,04
    Issued Instructions                             inst          394
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,31
    Achieved Active Warps Per SM           warp         3,94
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst           61
    Branch Efficiency                   %        93,33
    Avg. Divergent Branches                       0,04
    ------------------------- ----------- ------------

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(4, 1, 1), Context 1, Stream 14, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,93
    SM Frequency            cycle/usecond       770,53
    Elapsed Cycles                  cycle       11 540
    Memory Throughput                   %         0,40
    DRAM Throughput                     %         0,01
    Duration                      usecond        14,98
    L1/TEX Cache Throughput             %         6,18
    L2 Cache Throughput                 %         0,14
    SM Active Cycles                cycle       740,29
    Compute (SM) Throughput             %         0,40
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         3,00
    Issued Ipc Active     inst/cycle         0,12
    SM Busy                        %         3,00
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        14,96
    Mem Busy                     %         0,28
    Max Bandwidth                %         0,40
    L1/TEX Hit Rate              %        60,00
    L2 Hit Rate                  %        78,57
    Mem Pipes Busy               %         0,40
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,02
    Issued Warp Per Scheduler                        0,12
    No Eligible                            %        87,98
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,12
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 8.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,32
    Warp Cycles Per Executed Instruction           cycle         8,36
    Avg. Active Threads Per Warp                                    4
    Avg. Not Predicated Off Threads Per Warp                     3,93
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.2 cycles being stalled on a fixed latency execution dependency. 
          This represents about 50.0% of the total average of 8.3 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 4.0 threads being active per cycle. This is further reduced to  
          3.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        22,09
    Executed Instructions                           inst        1 237
    Avg. Issued Instructions Per Scheduler          inst        22,20
    Issued Instructions                             inst        1 243
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                     4
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread               4
    Waves Per SM                                                0,00
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 4      
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           84
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM This    
          kernel's theoretical occupancy (50.0%) is limited by the required amount of shared memory The difference      
          between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,21
    Branch Instructions              inst          261
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1 excessive sectors (20% of the total 5   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 78 excessive wavefronts (20% of the total 
          393 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The CUDA    
          Best Practices Guide                                                                                          
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void InitNewCells<float>(const int *, CellDescriptor *, int) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,66
    SM Frequency            cycle/usecond       721,28
    Elapsed Cycles                  cycle        2 287
    Memory Throughput                   %         0,66
    DRAM Throughput                     %         0,04
    Duration                      usecond         3,17
    L1/TEX Cache Throughput             %         5,47
    L2 Cache Throughput                 %         0,66
    SM Active Cycles                cycle        82,21
    Compute (SM) Throughput             %         0,07
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,07
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         2,00
    Issued Ipc Active     inst/cycle         0,08
    SM Busy                        %         2,00
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        70,71
    Mem Busy                     %         0,66
    Max Bandwidth                %         0,30
    L1/TEX Hit Rate              %           50
    L2 Hit Rate                  %        82,71
    Mem Pipes Busy               %         0,06
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         3,30
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        96,70
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 30.3 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        30,17
    Warp Cycles Per Executed Instruction           cycle        34,70
    Avg. Active Threads Per Warp                                15,20
    Avg. Not Predicated Off Threads Per Warp                    14,50
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 20.4 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 67.7% of the total average of 30.2 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 15.2 threads being active per cycle. This is further reduced    
          to 14.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         1,43
    Executed Instructions                           inst           80
    Avg. Issued Instructions Per Scheduler          inst         1,64
    Issued Instructions                             inst           92
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         7,81
    Achieved Active Warps Per SM           warp         2,50
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (7.8%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst            8
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3 excessive sectors (38% of the total 8   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,77
    SM Frequency            cycle/usecond       752,18
    Elapsed Cycles                  cycle        3 805
    Memory Throughput                   %         0,76
    DRAM Throughput                     %         0,15
    Duration                      usecond         5,06
    L1/TEX Cache Throughput             %         7,51
    L2 Cache Throughput                 %         0,76
    SM Active Cycles                cycle       188,29
    Compute (SM) Throughput             %         0,16
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,09
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         2,48
    Issued Ipc Active     inst/cycle         0,10
    SM Busy                        %         2,48
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       284,81
    Mem Busy                     %         0,76
    Max Bandwidth                %         0,47
    L1/TEX Hit Rate              %        49,00
    L2 Hit Rate                  %        75,59
    Mem Pipes Busy               %         0,16
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.7 sectors per request, or 8.7*32 = 277.3 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         3,13
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        96,87
    Active Warps Per Scheduler          warp         1,01
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 32.0 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.01 active warps per scheduler, but only an average of 0.03 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        32,30
    Warp Cycles Per Executed Instruction           cycle        34,69
    Avg. Active Threads Per Warp                                27,19
    Avg. Not Predicated Off Threads Per Warp                    26,86
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 18.3 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 56.5% of the total         
          average of 32.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         4,34
    Executed Instructions                           inst          243
    Avg. Issued Instructions Per Scheduler          inst         4,66
    Issued Instructions                             inst          261
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         9,98
    Achieved Active Warps Per SM           warp         3,19
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (10.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst           25
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 68 excessive sectors (36% of the total    
          187 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,80
    SM Frequency            cycle/usecond       749,92
    Elapsed Cycles                  cycle        4 807
    Memory Throughput                   %         0,71
    DRAM Throughput                     %         0,10
    Duration                      usecond         6,40
    L1/TEX Cache Throughput             %         5,23
    L2 Cache Throughput                 %         0,71
    SM Active Cycles                cycle       260,86
    Compute (SM) Throughput             %         0,37
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,27
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         6,87
    Issued Ipc Active     inst/cycle         0,27
    SM Busy                        %         6,87
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second          185
    Mem Busy                     %         0,71
    Max Bandwidth                %         0,45
    L1/TEX Hit Rate              %        13,98
    L2 Hit Rate                  %        77,67
    Mem Pipes Busy               %         0,19
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         8,84
    Issued Warp Per Scheduler                        0,09
    No Eligible                            %        91,16
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,09
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 11.3 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.09 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,35
    Warp Cycles Per Executed Instruction           cycle        11,58
    Avg. Active Threads Per Warp                                26,14
    Avg. Not Predicated Off Threads Per Warp                    23,94
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.3 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 37.5% of the total average   
          of 11.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data         
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 26.1 threads being active per cycle. This is further reduced    
          to 23.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        17,55
    Executed Instructions                           inst          983
    Avg. Issued Instructions Per Scheduler          inst        17,91
    Issued Instructions                             inst        1 003
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         9,80
    Achieved Active Warps Per SM           warp         3,14
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (9.8%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,22
    Branch Instructions              inst          212
    Branch Efficiency                   %        91,34
    Avg. Divergent Branches                       0,20
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,82
    SM Frequency            cycle/usecond       757,86
    Elapsed Cycles                  cycle       23 723
    Memory Throughput                   %         0,55
    DRAM Throughput                     %         0,02
    Duration                      usecond        31,30
    L1/TEX Cache Throughput             %         8,08
    L2 Cache Throughput                 %         0,09
    SM Active Cycles                cycle     1 613,36
    Compute (SM) Throughput             %         0,97
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,57
    Executed Ipc Elapsed  inst/cycle         0,04
    Issue Slots Busy               %        14,19
    Issued Ipc Active     inst/cycle         0,57
    SM Busy                        %        14,19
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        35,79
    Mem Busy                     %         0,27
    Max Bandwidth                %         0,55
    L1/TEX Hit Rate              %        96,26
    L2 Hit Rate                  %        61,66
    Mem Pipes Busy               %         0,55
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        19,16
    Issued Warp Per Scheduler                        0,19
    No Eligible                            %        80,84
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,19
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.19 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,24
    Warp Cycles Per Executed Instruction           cycle         5,25
    Avg. Active Threads Per Warp                                22,68
    Avg. Not Predicated Off Threads Per Warp                    22,26
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.1 cycles being stalled on a fixed latency execution dependency. 
          This represents about 40.9% of the total average of 5.2 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 22.7 threads being active per cycle. This is further reduced    
          to 22.3 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       228,70
    Executed Instructions                           inst       12 807
    Avg. Issued Instructions Per Scheduler          inst          229
    Issued Instructions                             inst       12 824
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2293 fused and 3091 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         9,32
    Achieved Active Warps Per SM           warp         2,98
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (9.3%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst        1 620
    Branch Efficiency                   %        93,83
    Avg. Divergent Branches                       0,96
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,88
    SM Frequency            cycle/usecond       766,14
    Elapsed Cycles                  cycle       23 683
    Memory Throughput                   %         0,47
    DRAM Throughput                     %         0,02
    Duration                      usecond        30,91
    L1/TEX Cache Throughput             %         6,95
    L2 Cache Throughput                 %         0,16
    SM Active Cycles                cycle        1 611
    Compute (SM) Throughput             %         0,92
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,54
    Executed Ipc Elapsed  inst/cycle         0,04
    Issue Slots Busy               %        13,57
    Issued Ipc Active     inst/cycle         0,54
    SM Busy                        %        13,57
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        36,23
    Mem Busy                     %         0,24
    Max Bandwidth                %         0,47
    L1/TEX Hit Rate              %        94,80
    L2 Hit Rate                  %        90,29
    Mem Pipes Busy               %         0,47
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,03
    Issued Warp Per Scheduler                        0,18
    No Eligible                            %        81,97
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,18
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,54
    Warp Cycles Per Executed Instruction           cycle         5,55
    Avg. Active Threads Per Warp                                26,26
    Avg. Not Predicated Off Threads Per Warp                    25,41
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 45.4% of the total average of 5.5 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       218,29
    Executed Instructions                           inst       12 224
    Avg. Issued Instructions Per Scheduler          inst       218,55
    Issued Instructions                             inst       12 239
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 1965 fused and 2640 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         9,42
    Achieved Active Warps Per SM           warp         3,01
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (9.4%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst        1 830
    Branch Efficiency                   %        91,53
    Avg. Divergent Branches                       1,43
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (8, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,79
    SM Frequency            cycle/usecond       753,92
    Elapsed Cycles                  cycle       21 262
    Memory Throughput                   %         1,44
    DRAM Throughput                     %         0,02
    Duration                      usecond        28,19
    L1/TEX Cache Throughput             %         2,68
    L2 Cache Throughput                 %         0,25
    SM Active Cycles                cycle    11 392,71
    Compute (SM) Throughput             %         2,64
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,20
    Executed Ipc Elapsed  inst/cycle         0,11
    Issue Slots Busy               %         4,92
    Issued Ipc Active     inst/cycle         0,20
    SM Busy                        %         4,92
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        39,73
    Mem Busy                     %         0,72
    Max Bandwidth                %         1,44
    L1/TEX Hit Rate              %        87,24
    L2 Hit Rate                  %        91,99
    Mem Pipes Busy               %         1,44
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        17,13
    Issued Warp Per Scheduler                        0,17
    No Eligible                            %        82,87
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,17
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.8 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.17 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,84
    Warp Cycles Per Executed Instruction           cycle         5,87
    Avg. Active Threads Per Warp                                11,71
    Avg. Not Predicated Off Threads Per Warp                    11,12
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.3 cycles being stalled on a fixed latency execution dependency. 
          This represents about 38.9% of the total average of 5.8 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 11.7 threads being active per cycle. This is further reduced    
          to 11.1 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       558,59
    Executed Instructions                           inst       31 281
    Avg. Issued Instructions Per Scheduler          inst       561,02
    Issued Instructions                             inst       31 417
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 5120 fused and 7040 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           1 024
    Waves Per SM                                                0,07
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         3,60
    Achieved Active Warps Per SM           warp         1,15
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (3.6%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst        3 596
    Branch Efficiency                   %        95,68
    Avg. Divergent Branches                       1,57
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 8 excessive sectors (0% of the total 2140 
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (8, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,82
    SM Frequency            cycle/usecond       756,37
    Elapsed Cycles                  cycle       21 910
    Memory Throughput                   %         1,94
    DRAM Throughput                     %         0,02
    Duration                      usecond        28,96
    L1/TEX Cache Throughput             %         3,63
    L2 Cache Throughput                 %         0,24
    SM Active Cycles                cycle    11 718,57
    Compute (SM) Throughput             %         3,66
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,27
    Executed Ipc Elapsed  inst/cycle         0,15
    Issue Slots Busy               %         6,85
    Issued Ipc Active     inst/cycle         0,27
    SM Busy                        %         6,85
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        38,67
    Mem Busy                     %         1,10
    Max Bandwidth                %         1,94
    L1/TEX Hit Rate              %        73,48
    L2 Hit Rate                  %       125,38
    Mem Pipes Busy               %         1,94
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         6,84
    Issued Warp Per Scheduler                        0,07
    No Eligible                            %        93,16
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,07
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 14.6 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,59
    Warp Cycles Per Executed Instruction           cycle        14,63
    Avg. Active Threads Per Warp                                18,68
    Avg. Not Predicated Off Threads Per Warp                    17,15
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 9.1 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 62.7% of the total average of 14.6 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 18.7 threads being active per cycle. This is further reduced    
          to 17.2 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       800,11
    Executed Instructions                           inst       44 806
    Avg. Issued Instructions Per Scheduler          inst       802,54
    Issued Instructions                             inst       44 942
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 5120 fused and 7040 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread           1 024
    Waves Per SM                                                0,07
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,50
    Achieved Active Warps Per SM           warp         4,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst        5 924
    Branch Efficiency                   %        94,50
    Avg. Divergent Branches                       3,71
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 56 excessive sectors (6% of the total 988 
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsV1<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(32, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,95
    SM Frequency            cycle/usecond       773,85
    Elapsed Cycles                  cycle       48 716
    Memory Throughput                   %         1,01
    DRAM Throughput                     %         0,01
    Duration                      usecond        62,94
    L1/TEX Cache Throughput             %         2,64
    L2 Cache Throughput                 %         0,14
    SM Active Cycles                cycle    18 601,50
    Compute (SM) Throughput             %         1,84
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,19
    Executed Ipc Elapsed  inst/cycle         0,07
    Issue Slots Busy               %         4,82
    Issued Ipc Active     inst/cycle         0,19
    SM Busy                        %         4,82
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        17,29
    Mem Busy                     %         0,54
    Max Bandwidth                %         1,01
    L1/TEX Hit Rate              %         8,08
    L2 Hit Rate                  %        77,69
    Mem Pipes Busy               %         1,01
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        19,25
    Issued Warp Per Scheduler                        0,19
    No Eligible                            %        80,75
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,19
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 2.75 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,18
    Warp Cycles Per Executed Instruction           cycle         5,19
    Avg. Active Threads Per Warp                                 9,62
    Avg. Not Predicated Off Threads Per Warp                     9,16
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.4 cycles being stalled on a fixed latency execution dependency. 
          This represents about 46.7% of the total average of 5.2 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 9.6 threads being active per cycle. This is further reduced to  
          9.2 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       894,96
    Executed Instructions                           inst       50 118
    Avg. Issued Instructions Per Scheduler          inst       896,41
    Issued Instructions                             inst       50 199
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 6760 fused and 8872 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 28% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              55
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            5,41
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread             256
    Waves Per SM                                                0,05
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           36
    Block Limit Shared Mem                block           11
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           11
    Theoretical Occupancy                     %        34,38
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (34.4%) is limited by the required amount of shared memory The difference 
          between calculated theoretical (34.4%) and measured achieved occupancy (3.1%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst        6 608
    Branch Efficiency                   %        94,06
    Avg. Divergent Branches                       3,75
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2 excessive sectors (1% of the total 297  
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(36, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,79
    SM Frequency            cycle/usecond       753,12
    Elapsed Cycles                  cycle       20 630
    Memory Throughput                   %         1,77
    DRAM Throughput                     %         0,02
    Duration                      usecond        27,39
    L1/TEX Cache Throughput             %         3,31
    L2 Cache Throughput                 %         0,33
    SM Active Cycles                cycle    11 051,07
    Compute (SM) Throughput             %         2,67
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,20
    Executed Ipc Elapsed  inst/cycle         0,11
    Issue Slots Busy               %         4,98
    Issued Ipc Active     inst/cycle         0,20
    SM Busy                        %         4,98
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        39,72
    Mem Busy                     %         1,00
    Max Bandwidth                %         1,77
    L1/TEX Hit Rate              %        26,45
    L2 Hit Rate                  %        92,26
    Mem Pipes Busy               %         1,77
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         9,94
    Issued Warp Per Scheduler                        0,10
    No Eligible                            %        90,06
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,10
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 10.1 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        10,04
    Warp Cycles Per Executed Instruction           cycle        10,07
    Avg. Active Threads Per Warp                                10,88
    Avg. Not Predicated Off Threads Per Warp                    10,47
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.6 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 46.0% of the total average of 10.0 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 10.9 threads being active per cycle. This is further reduced    
          to 10.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       548,25
    Executed Instructions                           inst       30 702
    Avg. Issued Instructions Per Scheduler          inst       549,82
    Issued Instructions                             inst       30 790
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 5160 fused and 7048 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    36
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             448
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             288
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 36     
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           24
    Block Limit Shared Mem                block           64
    Block Limit Warps                     block           16
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         6,25
    Achieved Active Warps Per SM           warp         2,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (6.2%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst        3 948
    Branch Efficiency                   %        92,41
    Avg. Divergent Branches                       2,86
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 34 excessive sectors (9% of the total 369 
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(36, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,79
    SM Frequency            cycle/usecond       752,73
    Elapsed Cycles                  cycle       20 644
    Memory Throughput                   %         1,77
    DRAM Throughput                     %         0,02
    Duration                      usecond        27,42
    L1/TEX Cache Throughput             %         3,30
    L2 Cache Throughput                 %         0,27
    SM Active Cycles                cycle    11 072,57
    Compute (SM) Throughput             %         2,66
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,20
    Executed Ipc Elapsed  inst/cycle         0,11
    Issue Slots Busy               %         4,97
    Issued Ipc Active     inst/cycle         0,20
    SM Busy                        %         4,97
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        39,67
    Mem Busy                     %         1,00
    Max Bandwidth                %         1,77
    L1/TEX Hit Rate              %        26,45
    L2 Hit Rate                  %       100,41
    Mem Pipes Busy               %         1,77
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         9,96
    Issued Warp Per Scheduler                        0,10
    No Eligible                            %        90,04
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,10
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 10.0 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        10,03
    Warp Cycles Per Executed Instruction           cycle        10,06
    Avg. Active Threads Per Warp                                10,88
    Avg. Not Predicated Off Threads Per Warp                    10,47
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.6 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 46.0% of the total average of 10.0 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 10.9 threads being active per cycle. This is further reduced    
          to 10.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       548,25
    Executed Instructions                           inst       30 702
    Avg. Issued Instructions Per Scheduler          inst       549,82
    Issued Instructions                             inst       30 790
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 5160 fused and 7048 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    36
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             448
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             288
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 36     
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           24
    Block Limit Shared Mem                block           64
    Block Limit Warps                     block           16
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         6,25
    Achieved Active Warps Per SM           warp         2,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (6.2%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst        3 948
    Branch Efficiency                   %        92,41
    Avg. Divergent Branches                       2,86
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 34 excessive sectors (9% of the total 369 
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(36, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,79
    SM Frequency            cycle/usecond       752,90
    Elapsed Cycles                  cycle       20 625
    Memory Throughput                   %         1,77
    DRAM Throughput                     %         0,02
    Duration                      usecond        27,39
    L1/TEX Cache Throughput             %         3,31
    L2 Cache Throughput                 %         0,34
    SM Active Cycles                cycle    11 055,21
    Compute (SM) Throughput             %         2,67
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,20
    Executed Ipc Elapsed  inst/cycle         0,11
    Issue Slots Busy               %         4,97
    Issued Ipc Active     inst/cycle         0,20
    SM Busy                        %         4,97
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        39,72
    Mem Busy                     %         1,00
    Max Bandwidth                %         1,77
    L1/TEX Hit Rate              %        26,45
    L2 Hit Rate                  %        90,52
    Mem Pipes Busy               %         1,77
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         9,96
    Issued Warp Per Scheduler                        0,10
    No Eligible                            %        90,04
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,10
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 10.0 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        10,03
    Warp Cycles Per Executed Instruction           cycle        10,06
    Avg. Active Threads Per Warp                                10,88
    Avg. Not Predicated Off Threads Per Warp                    10,47
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.6 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 46.0% of the total average of 10.0 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 10.9 threads being active per cycle. This is further reduced    
          to 10.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       548,25
    Executed Instructions                           inst       30 702
    Avg. Issued Instructions Per Scheduler          inst       549,82
    Issued Instructions                             inst       30 790
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 5160 fused and 7048 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    36
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             448
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             288
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 36     
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           24
    Block Limit Shared Mem                block           64
    Block Limit Warps                     block           16
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         6,25
    Achieved Active Warps Per SM           warp         2,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (6.2%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst        3 948
    Branch Efficiency                   %        92,41
    Avg. Divergent Branches                       2,86
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 34 excessive sectors (9% of the total 369 
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  InitRandStates(curandStateXORWOW *, int) (7, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,06
    Elapsed Cycles                  cycle      124 280
    Memory Throughput                   %        27,77
    DRAM Throughput                     %         0,15
    Duration                      usecond       159,52
    L1/TEX Cache Throughput             %        62,90
    L2 Cache Throughput                 %         2,87
    SM Active Cycles                cycle    54 862,21
    Compute (SM) Throughput             %        27,77
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,88
    Executed Ipc Elapsed  inst/cycle         0,39
    Issue Slots Busy               %        22,11
    Issued Ipc Active     inst/cycle         0,88
    SM Busy                        %        22,64
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (22.6%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       279,04
    Mem Busy                     %        14,66
    Max Bandwidth                %        27,77
    L1/TEX Hit Rate              %        98,31
    L2 Hit Rate                  %        98,83
    Mem Pipes Busy               %        27,77
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 22.5 sectors per request, or 22.5*32 = 721.4 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        23,48
    Issued Warp Per Scheduler                        0,23
    No Eligible                            %        76,52
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,23
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         4,25
    Warp Cycles Per Executed Instruction           cycle         4,25
    Avg. Active Threads Per Warp                                21,51
    Avg. Not Predicated Off Threads Per Warp                    13,89
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 1.3 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 31.0% of the total average   
          of 4.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data          
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   On average, each warp of this kernel spends 1.3 cycles being stalled on a fixed latency execution dependency. 
          This represents about 30.3% of the total average of 4.3 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 21.5 threads being active per cycle. This is further reduced    
          to 13.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    12 129,43
    Executed Instructions                           inst      679 248
    Avg. Issued Instructions Per Scheduler          inst    12 130,93
    Issued Instructions                             inst      679 332
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      7
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             896
    Waves Per SM                                                0,06
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 7 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,80
    Achieved Active Warps Per SM           warp         3,78
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.8%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst        5 496
    Branch Efficiency                   %        96,11
    Avg. Divergent Branches                       3,54
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 60144 excessive sectors (22% of the total 
          269416 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (7, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,57
    SM Frequency            cycle/usecond       721,62
    Elapsed Cycles                  cycle        3 649
    Memory Throughput                   %        22,44
    DRAM Throughput                     %         4,78
    Duration                      usecond         5,06
    L1/TEX Cache Throughput             %        42,43
    L2 Cache Throughput                 %        22,44
    SM Active Cycles                cycle     1 214,79
    Compute (SM) Throughput             %         1,91
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,17
    Executed Ipc Elapsed  inst/cycle         0,06
    Issue Slots Busy               %         4,58
    Issued Ipc Active     inst/cycle         0,18
    SM Busy                        %         4,58
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         8,53
    Mem Busy                     %        20,80
    Max Bandwidth                %        22,44
    L1/TEX Hit Rate              %        83,61
    L2 Hit Rate                  %        86,86
    Mem Pipes Busy               %         1,91
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1024.0 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 205.7 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 20.1 sectors per request, or 20.1*32 = 641.7 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 205.7 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         4,95
    Issued Warp Per Scheduler                        0,05
    No Eligible                            %        95,05
    Active Warps Per Scheduler          warp         1,01
    Eligible Warps Per Scheduler        warp         0,05
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 20.2 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.01 active warps per scheduler, but only an average of 0.05 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        20,35
    Warp Cycles Per Executed Instruction           cycle        21,84
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,35
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 7.2 cycles being stalled waiting after an EXIT instruction for    
          all outstanding memory instructions to complete so that the warp's resources can be freed. This represents    
          about 35.4% of the total average of 20.3 cycles between issuing two instructions. A high number of stalls     
          due to draining warps typically occurs when a lot of data is written to memory towards the end of a kernel.   
          Make sure the memory access patterns of these store operations are optimal for the target architecture and    
          consider parallelized data reduction, if applicable.                                                          
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        51,84
    Executed Instructions                           inst        2 903
    Avg. Issued Instructions Per Scheduler          inst        55,62
    Issued Instructions                             inst        3 115
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 75 fused and 75 non-fused FP32 instructions. By converting pairs of non-fused            
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      7
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             896
    Waves Per SM                                                0,06
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 7 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,00
    Achieved Active Warps Per SM           warp         3,84
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst          159
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 8288 excessive sectors (74% of the total  
          11252 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (7, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,74
    SM Frequency            cycle/usecond       751,60
    Elapsed Cycles                  cycle        3 752
    Memory Throughput                   %         1,99
    DRAM Throughput                     %         1,07
    Duration                      usecond         4,99
    L1/TEX Cache Throughput             %         4,38
    L2 Cache Throughput                 %         1,99
    SM Active Cycles                cycle     1 286,29
    Compute (SM) Throughput             %         1,50
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,16
    Executed Ipc Elapsed  inst/cycle         0,05
    Issue Slots Busy               %         4,20
    Issued Ipc Active     inst/cycle         0,17
    SM Busy                        %         4,20
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,97
    Mem Busy                     %         1,99
    Max Bandwidth                %         1,83
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        54,89
    Mem Pipes Busy               %         1,50
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         4,26
    Issued Warp Per Scheduler                        0,04
    No Eligible                            %        95,74
    Active Warps Per Scheduler          warp         1,03
    Eligible Warps Per Scheduler        warp         0,04
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 23.5 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.03 active warps per scheduler, but only an average of 0.04 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        24,15
    Warp Cycles Per Executed Instruction           cycle        25,30
    Avg. Active Threads Per Warp                                31,55
    Avg. Not Predicated Off Threads Per Warp                    29,49
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 10.4 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 43.1% of the total         
          average of 24.2 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        51,55
    Executed Instructions                           inst        2 887
    Avg. Issued Instructions Per Scheduler          inst           54
    Issued Instructions                             inst        3 024
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      7
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread             896
    Waves Per SM                                                0,06
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 7 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,32
    Achieved Active Warps Per SM           warp         3,94
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst          453
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(4, 1, 1), Context 1, Stream 15, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,96
    SM Frequency            cycle/usecond       773,89
    Elapsed Cycles                  cycle       11 571
    Memory Throughput                   %         0,40
    DRAM Throughput                     %         0,01
    Duration                      usecond        14,94
    L1/TEX Cache Throughput             %         6,15
    L2 Cache Throughput                 %         0,23
    SM Active Cycles                cycle       743,43
    Compute (SM) Throughput             %         0,40
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         2,99
    Issued Ipc Active     inst/cycle         0,12
    SM Busy                        %         2,99
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        14,99
    Mem Busy                     %         0,28
    Max Bandwidth                %         0,40
    L1/TEX Hit Rate              %        60,00
    L2 Hit Rate                  %        76,60
    Mem Pipes Busy               %         0,40
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,01
    Issued Warp Per Scheduler                        0,12
    No Eligible                            %        87,99
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,12
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 8.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,32
    Warp Cycles Per Executed Instruction           cycle         8,36
    Avg. Active Threads Per Warp                                    4
    Avg. Not Predicated Off Threads Per Warp                     3,93
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.2 cycles being stalled on a fixed latency execution dependency. 
          This represents about 50.0% of the total average of 8.3 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 4.0 threads being active per cycle. This is further reduced to  
          3.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        22,09
    Executed Instructions                           inst        1 237
    Avg. Issued Instructions Per Scheduler          inst        22,20
    Issued Instructions                             inst        1 243
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                     4
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread               4
    Waves Per SM                                                0,00
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 4      
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           84
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM This    
          kernel's theoretical occupancy (50.0%) is limited by the required amount of shared memory The difference      
          between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,21
    Branch Instructions              inst          261
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1 excessive sectors (20% of the total 5   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 78 excessive wavefronts (20% of the total 
          393 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The CUDA    
          Best Practices Guide                                                                                          
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void InitNewCells<float>(const int *, CellDescriptor *, int) (7, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,66
    SM Frequency            cycle/usecond       719,70
    Elapsed Cycles                  cycle        2 283
    Memory Throughput                   %         0,62
    DRAM Throughput                     %         0,04
    Duration                      usecond         3,17
    L1/TEX Cache Throughput             %         1,40
    L2 Cache Throughput                 %         0,62
    SM Active Cycles                cycle       337,29
    Compute (SM) Throughput             %         0,24
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,05
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         1,63
    Issued Ipc Active     inst/cycle         0,07
    SM Busy                        %         1,63
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        70,71
    Mem Busy                     %         0,62
    Max Bandwidth                %         0,51
    L1/TEX Hit Rate              %           50
    L2 Hit Rate                  %       107,20
    Mem Pipes Busy               %         0,21
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         1,86
    Issued Warp Per Scheduler                        0,02
    No Eligible                            %        98,14
    Active Warps Per Scheduler          warp         0,99
    Eligible Warps Per Scheduler        warp         0,02
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 53.7 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.99 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        52,95
    Warp Cycles Per Executed Instruction           cycle        72,81
    Avg. Active Threads Per Warp                                   26
    Avg. Not Predicated Off Threads Per Warp                    25,75
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 44.0 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 83.0% of the total average of 53.0 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst            4
    Executed Instructions                           inst          224
    Avg. Issued Instructions Per Scheduler          inst         5,50
    Issued Instructions                             inst          308
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      7
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             896
    Waves Per SM                                                0,06
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 7 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,28
    Achieved Active Warps Per SM           warp         3,61
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst           32
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3 excessive sectors (38% of the total 8   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (7, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,88
    SM Frequency            cycle/usecond       773,44
    Elapsed Cycles                  cycle        4 113
    Memory Throughput                   %         8,21
    DRAM Throughput                     %         1,30
    Duration                      usecond         5,31
    L1/TEX Cache Throughput             %        14,67
    L2 Cache Throughput                 %         8,21
    SM Active Cycles                cycle     1 441,79
    Compute (SM) Throughput             %         1,23
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,10
    Executed Ipc Elapsed  inst/cycle         0,03
    Issue Slots Busy               %         2,63
    Issued Ipc Active     inst/cycle         0,11
    SM Busy                        %         2,63
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         2,44
    Mem Busy                     %         5,70
    Max Bandwidth                %         8,21
    L1/TEX Hit Rate              %        38,50
    L2 Hit Rate                  %        83,72
    Mem Pipes Busy               %         1,23
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 17.6 sectors per request, or 17.6*32 = 563.2 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,94
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        97,06
    Active Warps Per Scheduler          warp         0,97
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 34.1 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.97 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        33,15
    Warp Cycles Per Executed Instruction           cycle        35,38
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,60
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 21.0 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 63.3% of the total         
          average of 33.2 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        35,59
    Executed Instructions                           inst        1 993
    Avg. Issued Instructions Per Scheduler          inst        37,98
    Issued Instructions                             inst        2 127
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      7
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             896
    Waves Per SM                                                0,06
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 7 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,21
    Achieved Active Warps Per SM           warp         3,59
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.2%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst          203
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1604 excessive sectors (58% of the total  
          2779 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (7, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,74
    SM Frequency            cycle/usecond       751,92
    Elapsed Cycles                  cycle        5 105
    Memory Throughput                   %         3,14
    DRAM Throughput                     %         0,95
    Duration                      usecond         6,78
    L1/TEX Cache Throughput             %         4,67
    L2 Cache Throughput                 %         3,14
    SM Active Cycles                cycle     1 842,64
    Compute (SM) Throughput             %         2,82
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,31
    Executed Ipc Elapsed  inst/cycle         0,11
    Issue Slots Busy               %         7,80
    Issued Ipc Active     inst/cycle         0,31
    SM Busy                        %         7,80
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,75
    Mem Busy                     %         3,14
    Max Bandwidth                %         2,36
    L1/TEX Hit Rate              %        13,82
    L2 Hit Rate                  %        78,40
    Mem Pipes Busy               %         1,25
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         8,77
    Issued Warp Per Scheduler                        0,09
    No Eligible                            %        91,23
    Active Warps Per Scheduler          warp         0,99
    Eligible Warps Per Scheduler        warp         0,09
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 11.4 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.99 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,33
    Warp Cycles Per Executed Instruction           cycle        11,52
    Avg. Active Threads Per Warp                                31,75
    Avg. Not Predicated Off Threads Per Warp                    29,01
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.6 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 40.5% of the total average   
          of 11.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data         
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       141,21
    Executed Instructions                           inst        7 908
    Avg. Issued Instructions Per Scheduler          inst       143,66
    Issued Instructions                             inst        8 045
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      7
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             896
    Waves Per SM                                                0,06
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 7 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,23
    Achieved Active Warps Per SM           warp         3,59
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.2%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,21
    Branch Instructions              inst        1 673
    Branch Efficiency                   %        98,67
    Avg. Divergent Branches                       0,25
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (7, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,96
    SM Frequency            cycle/usecond       775,88
    Elapsed Cycles                  cycle      183 753
    Memory Throughput                   %         4,88
    DRAM Throughput                     %         0,04
    Duration                      usecond       236,83
    L1/TEX Cache Throughput             %        10,29
    L2 Cache Throughput                 %         0,19
    SM Active Cycles                cycle    87 189,21
    Compute (SM) Throughput             %         8,22
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 5% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,69
    Executed Ipc Elapsed  inst/cycle         0,33
    Issue Slots Busy               %        17,32
    Issued Ipc Active     inst/cycle         0,69
    SM Busy                        %        17,32
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        84,45
    Mem Busy                     %         2,47
    Max Bandwidth                %         4,88
    L1/TEX Hit Rate              %        96,60
    L2 Hit Rate                  %        87,17
    Mem Pipes Busy               %         4,88
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        20,33
    Issued Warp Per Scheduler                        0,20
    No Eligible                            %        79,67
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,20
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.20 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         4,92
    Warp Cycles Per Executed Instruction           cycle         4,92
    Avg. Active Threads Per Warp                                30,80
    Avg. Not Predicated Off Threads Per Warp                    30,65
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.0 cycles being stalled on a fixed latency execution dependency. 
          This represents about 40.8% of the total average of 4.9 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    15 103,50
    Executed Instructions                           inst      845 796
    Avg. Issued Instructions Per Scheduler          inst    15 105,50
    Issued Instructions                             inst      845 908
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 166327 fused and 228184 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      7
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             896
    Waves Per SM                                                0,06
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 7 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        10,66
    Achieved Active Warps Per SM           warp         3,41
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (10.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst       96 488
    Branch Efficiency                   %        98,37
    Avg. Divergent Branches                      14,77
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (7, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,98
    SM Frequency            cycle/usecond       777,76
    Elapsed Cycles                  cycle      202 044
    Memory Throughput                   %         4,28
    DRAM Throughput                     %         0,03
    Duration                      usecond       259,78
    L1/TEX Cache Throughput             %         8,64
    L2 Cache Throughput                 %         0,17
    SM Active Cycles                cycle   100 063,29
    Compute (SM) Throughput             %         8,10
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 5% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,65
    Executed Ipc Elapsed  inst/cycle         0,32
    Issue Slots Busy               %        16,36
    Issued Ipc Active     inst/cycle         0,65
    SM Busy                        %        16,36
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        51,37
    Mem Busy                     %         2,14
    Max Bandwidth                %         4,28
    L1/TEX Hit Rate              %        96,36
    L2 Hit Rate                  %        70,59
    Mem Pipes Busy               %         4,28
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,31
    Issued Warp Per Scheduler                        0,18
    No Eligible                            %        81,69
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,18
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,46
    Warp Cycles Per Executed Instruction           cycle         5,46
    Avg. Active Threads Per Warp                                31,94
    Avg. Not Predicated Off Threads Per Warp                    31,20
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 45.0% of the total average of 5.5 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    16 365,50
    Executed Instructions                           inst      916 468
    Avg. Issued Instructions Per Scheduler          inst    16 367,45
    Issued Instructions                             inst      916 577
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 160375 fused and 220000 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      7
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             896
    Waves Per SM                                                0,06
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 7 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,17
    Achieved Active Warps Per SM           warp         3,57
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.2%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst      127 878
    Branch Efficiency                   %        98,79
    Avg. Divergent Branches                      14,29
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (8, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       776,58
    Elapsed Cycles                  cycle      173 963
    Memory Throughput                   %         5,57
    DRAM Throughput                     %         0,03
    Duration                      usecond          224
    L1/TEX Cache Throughput             %         9,88
    L2 Cache Throughput                 %         0,22
    SM Active Cycles                cycle    97 978,21
    Compute (SM) Throughput             %         9,35
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 6% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,66
    Executed Ipc Elapsed  inst/cycle         0,37
    Issue Slots Busy               %        16,60
    Issued Ipc Active     inst/cycle         0,66
    SM Busy                        %        16,60
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        54,14
    Mem Busy                     %         2,78
    Max Bandwidth                %         5,57
    L1/TEX Hit Rate              %        96,39
    L2 Hit Rate                  %        75,73
    Mem Pipes Busy               %         5,57
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 141.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,96
    Issued Warp Per Scheduler                        0,19
    No Eligible                            %        81,04
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,19
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,27
    Warp Cycles Per Executed Instruction           cycle         5,27
    Avg. Active Threads Per Warp                                28,52
    Avg. Not Predicated Off Threads Per Warp                    28,37
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.1 cycles being stalled on a fixed latency execution dependency. 
          This represents about 40.7% of the total average of 5.3 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    16 262,41
    Executed Instructions                           inst      910 695
    Avg. Issued Instructions Per Scheduler          inst    16 264,77
    Issued Instructions                             inst      910 827
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 179200 fused and 246400 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           1 024
    Waves Per SM                                                0,07
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        10,95
    Achieved Active Warps Per SM           warp         3,50
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst      103 457
    Branch Efficiency                   %        98,53
    Avg. Divergent Branches                      14,41
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 84 excessive sectors (0% of the total     
          68148 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (8, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       777,33
    Elapsed Cycles                  cycle      151 762
    Memory Throughput                   %         6,52
    DRAM Throughput                     %         0,03
    Duration                      usecond       195,23
    L1/TEX Cache Throughput             %        11,54
    L2 Cache Throughput                 %         0,25
    SM Active Cycles                cycle    85 660,86
    Compute (SM) Throughput             %        10,61
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 6% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,75
    Executed Ipc Elapsed  inst/cycle         0,42
    Issue Slots Busy               %        18,79
    Issued Ipc Active     inst/cycle         0,75
    SM Busy                        %        18,79
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        49,99
    Mem Busy                     %         3,28
    Max Bandwidth                %         6,52
    L1/TEX Hit Rate              %        39,71
    L2 Hit Rate                  %        89,18
    Mem Pipes Busy               %         6,52
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 141.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,79
    Issued Warp Per Scheduler                        0,19
    No Eligible                            %        81,21
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,19
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,32
    Warp Cycles Per Executed Instruction           cycle         5,32
    Avg. Active Threads Per Warp                                28,58
    Avg. Not Predicated Off Threads Per Warp                    28,38
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.1 cycles being stalled on a fixed latency execution dependency. 
          This represents about 38.8% of the total average of 5.3 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    16 093,34
    Executed Instructions                           inst      901 227
    Avg. Issued Instructions Per Scheduler          inst    16 095,70
    Issued Instructions                             inst      901 359
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 179200 fused and 246400 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread           1 024
    Waves Per SM                                                0,07
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,50
    Achieved Active Warps Per SM           warp         4,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst      105 210
    Branch Efficiency                   %        98,37
    Avg. Divergent Branches                      16,29
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 588 excessive sectors (15% of the total   
          3984 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV1<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(110, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,24
    Elapsed Cycles                  cycle      377 185
    Memory Throughput                   %         3,50
    DRAM Throughput                     %         0,01
    Duration                      usecond       484,03
    L1/TEX Cache Throughput             %         8,08
    L2 Cache Throughput                 %         0,09
    SM Active Cycles                cycle   163 598,29
    Compute (SM) Throughput             %         6,49
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.6 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 3% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,60
    Executed Ipc Elapsed  inst/cycle         0,26
    Issue Slots Busy               %        14,97
    Issued Ipc Active     inst/cycle         0,60
    SM Busy                        %        14,97
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        23,80
    Mem Busy                     %         1,76
    Max Bandwidth                %         3,50
    L1/TEX Hit Rate              %        20,51
    L2 Hit Rate                  %        90,53
    Mem Pipes Busy               %         3,50
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        19,59
    Issued Warp Per Scheduler                        0,20
    No Eligible                            %        80,41
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,20
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.20 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 1.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,11
    Warp Cycles Per Executed Instruction           cycle         5,11
    Avg. Active Threads Per Warp                                22,20
    Avg. Not Predicated Off Threads Per Warp                    21,67
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.4 cycles being stalled on a fixed latency execution dependency. 
          This represents about 47.6% of the total average of 5.1 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 22.2 threads being active per cycle. This is further reduced    
          to 21.7 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    24 490,89
    Executed Instructions                           inst    1 371 490
    Avg. Issued Instructions Per Scheduler          inst    24 495,27
    Issued Instructions                             inst    1 371 735
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 233864 fused and 317474 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   110
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              55
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block           47,74
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread             880
    Waves Per SM                                                0,57
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 110    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            9
    Block Limit Shared Mem                block            1
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp            4
    Theoretical Occupancy                     %        12,50
    Achieved Occupancy                        %         9,56
    Achieved Active Warps Per SM           warp         3,06
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (12.5%) is limited by the required amount of shared memory See the CUDA   
          Best Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for      
          more details on optimizing occupancy.                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst      187 408
    Branch Efficiency                   %        99,02
    Avg. Divergent Branches                      17,07
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 475 excessive sectors (15% of the total   
          3072 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(330, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       777,19
    Elapsed Cycles                  cycle      156 562
    Memory Throughput                   %         6,43
    DRAM Throughput                     %         0,03
    Duration                      usecond       201,44
    L1/TEX Cache Throughput             %        11,44
    L2 Cache Throughput                 %         0,25
    SM Active Cycles                cycle    87 955,43
    Compute (SM) Throughput             %        10,45
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 6% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,74
    Executed Ipc Elapsed  inst/cycle         0,42
    Issue Slots Busy               %        18,60
    Issued Ipc Active     inst/cycle         0,74
    SM Busy                        %        18,60
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        48,29
    Mem Busy                     %         3,23
    Max Bandwidth                %         6,43
    L1/TEX Hit Rate              %        19,64
    L2 Hit Rate                  %        86,27
    Mem Pipes Busy               %         6,43
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.1 sectors per request, or 4.1*32 = 131.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 141.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,60
    Issued Warp Per Scheduler                        0,19
    No Eligible                            %        81,40
    Active Warps Per Scheduler          warp         2,75
    Eligible Warps Per Scheduler        warp         0,19
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.75 active warps per scheduler, but only an average of 0.19 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 5.50 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,79
    Warp Cycles Per Executed Instruction           cycle        14,80
    Avg. Active Threads Per Warp                                28,54
    Avg. Not Predicated Off Threads Per Warp                    28,26
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 9.9 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 67.2% of the total average of 14.8 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    16 349,30
    Executed Instructions                           inst      915 561
    Avg. Issued Instructions Per Scheduler          inst    16 356,77
    Issued Instructions                             inst      915 979
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 179340 fused and 246428 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   330
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            3,98
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           2 640
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 330    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            4
    Block Limit Shared Mem                block            8
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           22
    Theoretical Occupancy                     %        68,75
    Achieved Occupancy                        %        34,37
    Achieved Active Warps Per SM           warp        11,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (68.8%) is limited by the number of warps within each block The           
          difference between calculated theoretical (68.8%) and measured achieved occupancy (34.4%) can be the result   
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst      110 951
    Branch Efficiency                   %        98,50
    Avg. Divergent Branches                      15,64
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 485 excessive sectors (16% of the total   
          3068 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(330, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,00
    SM Frequency            cycle/usecond       780,09
    Elapsed Cycles                  cycle      156 943
    Memory Throughput                   %         6,41
    DRAM Throughput                     %         0,06
    Duration                      usecond       201,18
    L1/TEX Cache Throughput             %        11,44
    L2 Cache Throughput                 %         0,24
    SM Active Cycles                cycle    87 945,57
    Compute (SM) Throughput             %        10,42
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 6% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,74
    Executed Ipc Elapsed  inst/cycle         0,42
    Issue Slots Busy               %        18,60
    Issued Ipc Active     inst/cycle         0,74
    SM Busy                        %        18,60
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       120,88
    Mem Busy                     %         3,22
    Max Bandwidth                %         6,41
    L1/TEX Hit Rate              %        19,68
    L2 Hit Rate                  %        95,23
    Mem Pipes Busy               %         6,41
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.1 sectors per request, or 4.1*32 = 130.9 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 141.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,60
    Issued Warp Per Scheduler                        0,19
    No Eligible                            %        81,40
    Active Warps Per Scheduler          warp         2,75
    Eligible Warps Per Scheduler        warp         0,19
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.75 active warps per scheduler, but only an average of 0.19 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 5.50 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,78
    Warp Cycles Per Executed Instruction           cycle        14,79
    Avg. Active Threads Per Warp                                28,54
    Avg. Not Predicated Off Threads Per Warp                    28,26
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 9.9 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 67.2% of the total average of 14.8 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    16 349,30
    Executed Instructions                           inst      915 561
    Avg. Issued Instructions Per Scheduler          inst    16 356,77
    Issued Instructions                             inst      915 979
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 179340 fused and 246428 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   330
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            3,98
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           2 640
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 330    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            4
    Block Limit Shared Mem                block            8
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           22
    Theoretical Occupancy                     %        68,75
    Achieved Occupancy                        %        34,37
    Achieved Active Warps Per SM           warp        11,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (68.8%) is limited by the number of warps within each block The           
          difference between calculated theoretical (68.8%) and measured achieved occupancy (34.4%) can be the result   
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst      110 951
    Branch Efficiency                   %        98,50
    Avg. Divergent Branches                      15,64
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 485 excessive sectors (16% of the total   
          3068 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 2)x(330, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       776,92
    Elapsed Cycles                  cycle      156 531
    Memory Throughput                   %         6,43
    DRAM Throughput                     %         0,03
    Duration                      usecond       201,47
    L1/TEX Cache Throughput             %        11,44
    L2 Cache Throughput                 %         0,24
    SM Active Cycles                cycle    87 977,71
    Compute (SM) Throughput             %        10,45
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 6% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,74
    Executed Ipc Elapsed  inst/cycle         0,42
    Issue Slots Busy               %        18,59
    Issued Ipc Active     inst/cycle         0,74
    SM Busy                        %        18,59
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        48,28
    Mem Busy                     %         3,23
    Max Bandwidth                %         6,43
    L1/TEX Hit Rate              %        19,60
    L2 Hit Rate                  %        89,27
    Mem Pipes Busy               %         6,43
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.1 sectors per request, or 4.1*32 = 131.3 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 141.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,60
    Issued Warp Per Scheduler                        0,19
    No Eligible                            %        81,40
    Active Warps Per Scheduler          warp         2,75
    Eligible Warps Per Scheduler        warp         0,19
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.75 active warps per scheduler, but only an average of 0.19 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 5.50 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,78
    Warp Cycles Per Executed Instruction           cycle        14,79
    Avg. Active Threads Per Warp                                28,54
    Avg. Not Predicated Off Threads Per Warp                    28,26
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 9.9 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 67.3% of the total average of 14.8 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    16 349,30
    Executed Instructions                           inst      915 561
    Avg. Issued Instructions Per Scheduler          inst    16 356,77
    Issued Instructions                             inst      915 979
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 179340 fused and 246428 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   330
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      8
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            3,98
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           2 640
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 330    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 8 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            4
    Block Limit Shared Mem                block            8
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           22
    Theoretical Occupancy                     %        68,75
    Achieved Occupancy                        %        34,37
    Achieved Active Warps Per SM           warp        11,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (68.8%) is limited by the number of warps within each block The           
          difference between calculated theoretical (68.8%) and measured achieved occupancy (34.4%) can be the result   
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst      110 951
    Branch Efficiency                   %        98,50
    Avg. Divergent Branches                      15,64
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 485 excessive sectors (16% of the total   
          3068 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  InitRandStates(curandStateXORWOW *, int) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,64
    Elapsed Cycles                  cycle       95 739
    Memory Throughput                   %         4,11
    DRAM Throughput                     %         0,06
    Duration                      usecond       122,78
    L1/TEX Cache Throughput             %        58,24
    L2 Cache Throughput                 %         0,46
    SM Active Cycles                cycle     6 762,64
    Compute (SM) Throughput             %         4,11
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,82
    Executed Ipc Elapsed  inst/cycle         0,06
    Issue Slots Busy               %        20,47
    Issued Ipc Active     inst/cycle         0,82
    SM Busy                        %        20,95
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (21.0%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       107,64
    Mem Busy                     %         2,17
    Max Bandwidth                %         4,11
    L1/TEX Hit Rate              %        98,15
    L2 Hit Rate                  %       110,55
    Mem Pipes Busy               %         4,11
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 20.5 sectors per request, or 20.5*32 = 654.5 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        22,23
    Issued Warp Per Scheduler                        0,22
    No Eligible                            %        77,77
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,22
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         4,49
    Warp Cycles Per Executed Instruction           cycle         4,49
    Avg. Active Threads Per Warp                                18,87
    Avg. Not Predicated Off Threads Per Warp                    12,17
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 1.5 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 33.8% of the total average   
          of 4.5 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data          
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 18.9 threads being active per cycle. This is further reduced    
          to 12.2 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 384,39
    Executed Instructions                           inst       77 526
    Avg. Issued Instructions Per Scheduler          inst     1 384,61
    Issued Instructions                             inst       77 538
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,52
    Achieved Active Warps Per SM           warp         3,69
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst          636
    Branch Efficiency                   %        94,83
    Avg. Divergent Branches                       0,54
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 6192 excessive sectors (21% of the total  
          28888 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,69
    SM Frequency            cycle/usecond       744,04
    Elapsed Cycles                  cycle        2 814
    Memory Throughput                   %         2,56
    DRAM Throughput                     %         0,91
    Duration                      usecond         3,78
    L1/TEX Cache Throughput             %        28,59
    L2 Cache Throughput                 %         2,56
    SM Active Cycles                cycle       117,93
    Compute (SM) Throughput             %         0,32
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,17
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         4,57
    Issued Ipc Active     inst/cycle         0,18
    SM Busy                        %         4,57
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,65
    Mem Busy                     %         2,56
    Max Bandwidth                %         1,95
    L1/TEX Hit Rate              %        85,28
    L2 Hit Rate                  %        77,78
    Mem Pipes Busy               %         0,32
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.8 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1024.0 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.8 byte accesses would result in 6.8*32 = 216.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.8 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 23.8 sectors per request, or 23.8*32 = 760.5 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.8 byte accesses would result in 6.8*32 = 216.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         5,20
    Issued Warp Per Scheduler                        0,05
    No Eligible                            %        94,80
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,05
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 19.2 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        19,21
    Warp Cycles Per Executed Instruction           cycle        20,87
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,62
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 7.8 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 40.5% of the total average   
          of 19.2 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data         
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   On average, each warp of this kernel spends 6.5 cycles being stalled waiting for an immediate constant cache  
          (IMC) miss. This represents about 33.8% of the total average of 19.2 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         4,96
    Executed Instructions                           inst          278
    Avg. Issued Instructions Per Scheduler          inst         5,39
    Issued Instructions                             inst          302
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 6 fused and 6 non-fused FP32 instructions. By converting pairs of non-fused instructions 
          to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput      
          equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its current            
          performance). Check the Source page to identify where this kernel executes FP32 instructions.                 

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,08
    Achieved Active Warps Per SM           warp         3,55
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.1%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,06
    Branch Instructions              inst           18
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1184 excessive sectors (75% of the total  
          1576 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,86
    SM Frequency            cycle/usecond       756,64
    Elapsed Cycles                  cycle        3 706
    Memory Throughput                   %         0,56
    DRAM Throughput                     %         0,13
    Duration                      usecond         4,90
    L1/TEX Cache Throughput             %         4,00
    L2 Cache Throughput                 %         0,56
    SM Active Cycles                cycle       178,50
    Compute (SM) Throughput             %         0,19
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         3,22
    Issued Ipc Active     inst/cycle         0,13
    SM Busy                        %         3,22
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       241,83
    Mem Busy                     %         0,56
    Max Bandwidth                %         0,42
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        79,78
    Mem Pipes Busy               %         0,19
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         3,29
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        96,71
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 30.4 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.03 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        30,47
    Warp Cycles Per Executed Instruction           cycle        32,27
    Avg. Active Threads Per Warp                                31,39
    Avg. Not Predicated Off Threads Per Warp                    29,09
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 10.4 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 34.1% of the total average of 30.5 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         5,43
    Executed Instructions                           inst          304
    Avg. Issued Instructions Per Scheduler          inst         5,75
    Issued Instructions                             inst          322
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,30
    Achieved Active Warps Per SM           warp         3,94
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst           49
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 7 excessive sectors (18% of the total 40  
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(32, 1, 1), Context 1, Stream 16, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,90
    SM Frequency            cycle/usecond       761,76
    Elapsed Cycles                  cycle        5 024
    Memory Throughput                   %         0,91
    DRAM Throughput                     %         0,03
    Duration                      usecond         6,59
    L1/TEX Cache Throughput             %        16,59
    L2 Cache Throughput                 %         0,37
    SM Active Cycles                cycle       275,07
    Compute (SM) Throughput             %         0,27
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,09
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         2,25
    Issued Ipc Active     inst/cycle         0,09
    SM Busy                        %         2,25
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        63,11
    Mem Busy                     %         0,91
    Max Bandwidth                %         0,27
    L1/TEX Hit Rate              %        22,22
    L2 Hit Rate                  %       114,72
    Mem Pipes Busy               %         0,27
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         9,05
    Issued Warp Per Scheduler                        0,09
    No Eligible                            %        90,95
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,09
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 11.1 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,03
    Warp Cycles Per Executed Instruction           cycle        11,22
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    27,92
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 3.8 cycles being stalled waiting for a scoreboard dependency on   
          an MIO operation (not to TEX or L1). This represents about 34.3% of the total average of 11.0 cycles between  
          issuing two instructions. The primary reason for a high number of stalls due to short scoreboards is          
          typically memory operations to shared memory, but other contributors include frequent execution of special    
          math instructions (e.g. MUFU) or dynamic branching (e.g. BRX, JMX). Consult the Memory Workload Analysis      
          section to verify if there are shared memory operations and reduce bank conflicts, if reported. Assigning     
          frequently accessed values to variables can assist the compiler in using low-latency registers instead of     
          direct memory accesses.                                                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         6,09
    Executed Instructions                           inst          341
    Avg. Issued Instructions Per Scheduler          inst         6,20
    Issued Instructions                             inst          347
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread              32
    Waves Per SM                                                0,00
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           84
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM This    
          kernel's theoretical occupancy (50.0%) is limited by the required amount of shared memory The difference      
          between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst           37
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2 excessive sectors (11% of the total 18  
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 483 excessive wavefronts (84% of the      
          total 574 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The   
          CUDA Best Practices Guide                                                                                     
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void InitNewCells<float>(const int *, CellDescriptor *, int) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,63
    SM Frequency            cycle/usecond       727,52
    Elapsed Cycles                  cycle        2 284
    Memory Throughput                   %         0,86
    DRAM Throughput                     %         0,08
    Duration                      usecond         3,14
    L1/TEX Cache Throughput             %         8,48
    L2 Cache Throughput                 %         0,86
    SM Active Cycles                cycle        82,50
    Compute (SM) Throughput             %         0,12
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         3,20
    Issued Ipc Active     inst/cycle         0,13
    SM Busy                        %         3,20
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       153,06
    Mem Busy                     %         0,86
    Max Bandwidth                %         0,48
    L1/TEX Hit Rate              %        56,90
    L2 Hit Rate                  %        90,70
    Mem Pipes Busy               %         0,09
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.0 sectors per request, or 8.0*32 = 256.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         4,38
    Issued Warp Per Scheduler                        0,04
    No Eligible                            %        95,62
    Active Warps Per Scheduler          warp         0,98
    Eligible Warps Per Scheduler        warp         0,04
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 22.8 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.98 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        22,47
    Warp Cycles Per Executed Instruction           cycle        24,45
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    28,71
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 12.7 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 56.7% of the total average of 22.5 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         2,43
    Executed Instructions                           inst          136
    Avg. Issued Instructions Per Scheduler          inst         2,64
    Issued Instructions                             inst          148
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         9,36
    Achieved Active Warps Per SM           warp         2,99
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (9.4%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,09
    Branch Instructions              inst           12
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 18 excessive sectors (31% of the total 58 
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,74
    SM Frequency            cycle/usecond       745,58
    Elapsed Cycles                  cycle        3 798
    Memory Throughput                   %         0,70
    DRAM Throughput                     %         0,20
    Duration                      usecond         5,09
    L1/TEX Cache Throughput             %         4,87
    L2 Cache Throughput                 %         0,70
    SM Active Cycles                cycle       189,07
    Compute (SM) Throughput             %         0,11
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,06
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         1,76
    Issued Ipc Active     inst/cycle         0,07
    SM Busy                        %         1,76
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       358,49
    Mem Busy                     %         0,70
    Max Bandwidth                %         0,49
    L1/TEX Hit Rate              %        37,79
    L2 Hit Rate                  %        70,13
    Mem Pipes Busy               %         0,11
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.1 sectors per request, or 5.1*32 = 162.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.0 sectors per request, or 8.0*32 = 256.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,91
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        97,09
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 34.4 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        34,27
    Warp Cycles Per Executed Instruction           cycle        37,49
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,62
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 17.3 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 50.6% of the total         
          average of 34.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   On average, each warp of this kernel spends 10.5 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 30.7% of the total average of 34.3 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         3,04
    Executed Instructions                           inst          170
    Avg. Issued Instructions Per Scheduler          inst         3,32
    Issued Instructions                             inst          186
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         7,57
    Achieved Active Warps Per SM           warp         2,42
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (7.6%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst           18
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 56 excessive sectors (35% of the total    
          160 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,88
    SM Frequency            cycle/usecond       762,60
    Elapsed Cycles                  cycle        7 176
    Memory Throughput                   %         0,48
    DRAM Throughput                     %         0,08
    Duration                      usecond         9,41
    L1/TEX Cache Throughput             %         3,98
    L2 Cache Throughput                 %         0,48
    SM Active Cycles                cycle       430,43
    Compute (SM) Throughput             %         0,35
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,23
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         5,85
    Issued Ipc Active     inst/cycle         0,23
    SM Busy                        %         5,85
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       153,06
    Mem Busy                     %         0,48
    Max Bandwidth                %         0,30
    L1/TEX Hit Rate              %        54,84
    L2 Hit Rate                  %        90,30
    Mem Pipes Busy               %         0,14
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        10,70
    Issued Warp Per Scheduler                        0,11
    No Eligible                            %        89,30
    Active Warps Per Scheduler          warp         1,01
    Eligible Warps Per Scheduler        warp         0,11
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 9.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.01 active warps per scheduler, but only an average of 0.11 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,39
    Warp Cycles Per Executed Instruction           cycle         9,53
    Avg. Active Threads Per Warp                                21,53
    Avg. Not Predicated Off Threads Per Warp                    19,48
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.9 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 30.7% of the total average   
          of 9.4 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data          
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 21.5 threads being active per cycle. This is further reduced    
          to 19.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        24,82
    Executed Instructions                           inst        1 390
    Avg. Issued Instructions Per Scheduler          inst        25,20
    Issued Instructions                             inst        1 411
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         6,88
    Achieved Active Warps Per SM           warp         2,20
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (6.9%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,23
    Branch Instructions              inst          318
    Branch Efficiency                   %        80,85
    Avg. Divergent Branches                       0,64
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 76 excessive sectors (31% of the total    
          248 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,85
    SM Frequency            cycle/usecond       761,66
    Elapsed Cycles                  cycle       25 254
    Memory Throughput                   %         0,30
    DRAM Throughput                     %         0,02
    Duration                      usecond        33,15
    L1/TEX Cache Throughput             %         4,43
    L2 Cache Throughput                 %         0,12
    SM Active Cycles                cycle     1 725,29
    Compute (SM) Throughput             %         0,55
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,32
    Executed Ipc Elapsed  inst/cycle         0,02
    Issue Slots Busy               %         8,02
    Issued Ipc Active     inst/cycle         0,32
    SM Busy                        %         8,02
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        41,51
    Mem Busy                     %         0,17
    Max Bandwidth                %         0,30
    L1/TEX Hit Rate              %        96,22
    L2 Hit Rate                  %        56,93
    Mem Pipes Busy               %         0,30
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        15,93
    Issued Warp Per Scheduler                        0,16
    No Eligible                            %        84,07
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,16
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 6.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.16 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,31
    Warp Cycles Per Executed Instruction           cycle         6,35
    Avg. Active Threads Per Warp                                 9,25
    Avg. Not Predicated Off Threads Per Warp                     8,75
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.6 cycles being stalled on a fixed latency execution dependency. 
          This represents about 40.9% of the total average of 6.3 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 9.2 threads being active per cycle. This is further reduced to  
          8.7 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       137,48
    Executed Instructions                           inst        7 699
    Avg. Issued Instructions Per Scheduler          inst       138,39
    Issued Instructions                             inst        7 750
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 1126 fused and 1507 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         6,35
    Achieved Active Warps Per SM           warp         2,03
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (6.3%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,17
    Branch Instructions              inst        1 319
    Branch Efficiency                   %        77,07
    Avg. Divergent Branches                       2,96
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 459 excessive sectors (36% of the total   
          1270 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (1, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,91
    SM Frequency            cycle/usecond       769,22
    Elapsed Cycles                  cycle       26 831
    Memory Throughput                   %         0,27
    DRAM Throughput                     %         0,02
    Duration                      usecond        34,88
    L1/TEX Cache Throughput             %         3,92
    L2 Cache Throughput                 %         0,11
    SM Active Cycles                cycle     1 838,86
    Compute (SM) Throughput             %         0,54
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,31
    Executed Ipc Elapsed  inst/cycle         0,02
    Issue Slots Busy               %         7,91
    Issued Ipc Active     inst/cycle         0,32
    SM Busy                        %         7,91
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        39,45
    Mem Busy                     %         0,15
    Max Bandwidth                %         0,27
    L1/TEX Hit Rate              %        96,13
    L2 Hit Rate                  %        74,80
    Mem Pipes Busy               %         0,27
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        15,78
    Issued Warp Per Scheduler                        0,16
    No Eligible                            %        84,22
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,16
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 6.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,33
    Warp Cycles Per Executed Instruction           cycle         6,36
    Avg. Active Threads Per Warp                                 9,35
    Avg. Not Predicated Off Threads Per Warp                     8,89
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.7 cycles being stalled on a fixed latency execution dependency. 
          This represents about 41.9% of the total average of 6.3 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 9.3 threads being active per cycle. This is further reduced to  
          8.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       144,57
    Executed Instructions                           inst        8 096
    Avg. Issued Instructions Per Scheduler          inst       145,38
    Issued Instructions                             inst        8 141
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 1054 fused and 1408 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             128
    Waves Per SM                                                0,01
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %         6,30
    Achieved Active Warps Per SM           warp         2,02
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (6.3%) can be the result of warp scheduling overheads    
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,18
    Branch Instructions              inst        1 460
    Branch Efficiency                   %        77,63
    Avg. Divergent Branches                       3,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 408 excessive sectors (34% of the total   
          1191 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (64, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,74
    SM Frequency            cycle/usecond       748,04
    Elapsed Cycles                  cycle       14 339
    Memory Throughput                   %         3,33
    DRAM Throughput                     %         0,04
    Duration                      usecond        19,17
    L1/TEX Cache Throughput             %         4,76
    L2 Cache Throughput                 %         0,61
    SM Active Cycles                cycle    10 022,79
    Compute (SM) Throughput             %         8,35
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.6 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,47
    Executed Ipc Elapsed  inst/cycle         0,33
    Issue Slots Busy               %        11,95
    Issued Ipc Active     inst/cycle         0,48
    SM Busy                        %        11,95
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        71,79
    Mem Busy                     %         1,67
    Max Bandwidth                %         3,33
    L1/TEX Hit Rate              %        84,70
    L2 Hit Rate                  %        97,65
    Mem Pipes Busy               %         3,33
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        20,86
    Issued Warp Per Scheduler                        0,21
    No Eligible                            %        79,14
    Active Warps Per Scheduler          warp         1,75
    Eligible Warps Per Scheduler        warp         0,29
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.8 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.75 active warps per scheduler, but only an average of 0.29 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,40
    Warp Cycles Per Executed Instruction           cycle         8,53
    Avg. Active Threads Per Warp                                11,12
    Avg. Not Predicated Off Threads Per Warp                     9,42
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.7 cycles being stalled on a fixed latency execution dependency. 
          This represents about 32.2% of the total average of 8.4 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 11.1 threads being active per cycle. This is further reduced    
          to 9.4 threads per warp due to predication. The compiler may use predication to avoid an actual branch.       
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 178,86
    Executed Instructions                           inst       66 016
    Avg. Issued Instructions Per Scheduler          inst     1 197,46
    Issued Instructions                             inst       67 058
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 4584 fused and 6303 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           8 192
    Waves Per SM                                                0,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,63
    Achieved Active Warps Per SM           warp         4,04
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.6%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst        7 521
    Branch Efficiency                   %        98,48
    Avg. Divergent Branches                       1,46
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 4 excessive sectors (0% of the total 3091 
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (64, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,83
    SM Frequency            cycle/usecond       759,41
    Elapsed Cycles                  cycle       19 544
    Memory Throughput                   %         6,56
    DRAM Throughput                     %         0,03
    Duration                      usecond        25,73
    L1/TEX Cache Throughput             %         9,39
    L2 Cache Throughput                 %         0,39
    SM Active Cycles                cycle    13 657,14
    Compute (SM) Throughput             %        15,27
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.6 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,87
    Executed Ipc Elapsed  inst/cycle         0,61
    Issue Slots Busy               %        21,84
    Issued Ipc Active     inst/cycle         0,87
    SM Busy                        %        21,84
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (20.2%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        53,48
    Mem Busy                     %         4,12
    Max Bandwidth                %         6,56
    L1/TEX Hit Rate              %        91,24
    L2 Hit Rate                  %        96,37
    Mem Pipes Busy               %         6,56
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        21,88
    Issued Warp Per Scheduler                        0,22
    No Eligible                            %        78,12
    Active Warps Per Scheduler          warp         2,40
    Eligible Warps Per Scheduler        warp         0,28
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.6 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.40 active warps per scheduler, but only an average of 0.28 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        10,98
    Warp Cycles Per Executed Instruction           cycle        11,05
    Avg. Active Threads Per Warp                                25,94
    Avg. Not Predicated Off Threads Per Warp                    23,25
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 3.9 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 35.8% of the total average of 11.0 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 25.9 threads being active per cycle. This is further reduced    
          to 23.2 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     2 964,48
    Executed Instructions                           inst      166 011
    Avg. Issued Instructions Per Scheduler          inst     2 983,09
    Issued Instructions                             inst      167 053
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 4584 fused and 6303 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread           8 192
    Waves Per SM                                                0,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        30,11
    Achieved Active Warps Per SM           warp         9,63
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (30.1%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst       23 888
    Branch Efficiency                   %        95,58
    Avg. Divergent Branches                      14,45
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 16 excessive sectors (0% of the total     
          5401 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV1<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 4)x(32, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,85
    SM Frequency            cycle/usecond       762,11
    Elapsed Cycles                  cycle       23 101
    Memory Throughput                   %         1,72
    DRAM Throughput                     %         0,02
    Duration                      usecond        30,30
    L1/TEX Cache Throughput             %         2,50
    L2 Cache Throughput                 %         0,28
    SM Active Cycles                cycle    15 903,14
    Compute (SM) Throughput             %         3,47
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,20
    Executed Ipc Elapsed  inst/cycle         0,14
    Issue Slots Busy               %         5,04
    Issued Ipc Active     inst/cycle         0,20
    SM Busy                        %         5,04
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        40,13
    Mem Busy                     %         1,08
    Max Bandwidth                %         1,72
    L1/TEX Hit Rate              %        25,61
    L2 Hit Rate                  %        86,97
    Mem Pipes Busy               %         1,72
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        17,89
    Issued Warp Per Scheduler                        0,18
    No Eligible                            %        82,11
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,18
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.6 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,58
    Warp Cycles Per Executed Instruction           cycle         5,60
    Avg. Active Threads Per Warp                                 8,61
    Avg. Not Predicated Off Threads Per Warp                     7,77
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 44.6% of the total average of 5.6 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 8.6 threads being active per cycle. This is further reduced to  
          7.8 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       799,39
    Executed Instructions                           inst       44 766
    Avg. Issued Instructions Per Scheduler          inst       802,02
    Issued Instructions                             inst       44 913
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 3240 fused and 4173 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 28% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              55
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            3,46
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread             512
    Waves Per SM                                                0,07
    -------------------------------- --------------- ---------------

    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           36
    Block Limit Shared Mem                block           18
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,53
    Achieved Active Warps Per SM           warp         1,13
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM The     
          difference between calculated theoretical (50.0%) and measured achieved occupancy (3.5%) can be the result    
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst        6 412
    Branch Efficiency                   %        86,87
    Avg. Divergent Branches                       8,61
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 174 excessive sectors (38% of the total   
          457 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 4, 4)x(32, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,76
    SM Frequency            cycle/usecond       748,84
    Elapsed Cycles                  cycle       16 800
    Memory Throughput                   %         2,12
    DRAM Throughput                     %         0,03
    Duration                      usecond        22,43
    L1/TEX Cache Throughput             %         3,33
    L2 Cache Throughput                 %         0,42
    SM Active Cycles                cycle    10 691,93
    Compute (SM) Throughput             %         2,50
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,16
    Executed Ipc Elapsed  inst/cycle         0,10
    Issue Slots Busy               %         3,92
    Issued Ipc Active     inst/cycle         0,16
    SM Busy                        %         3,92
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        51,36
    Mem Busy                     %         1,47
    Max Bandwidth                %         2,12
    L1/TEX Hit Rate              %        45,93
    L2 Hit Rate                  %        96,25
    Mem Pipes Busy               %         2,12
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        14,29
    Issued Warp Per Scheduler                        0,14
    No Eligible                            %        85,71
    Active Warps Per Scheduler          warp         1,01
    Eligible Warps Per Scheduler        warp         0,14
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.01 active warps per scheduler, but only an average of 0.14 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         7,06
    Warp Cycles Per Executed Instruction           cycle         7,11
    Avg. Active Threads Per Warp                                 8,61
    Avg. Not Predicated Off Threads Per Warp                     7,74
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 35.6% of the total average of 7.1 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 8.6 threads being active per cycle. This is further reduced to  
          7.7 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       416,59
    Executed Instructions                           inst       23 329
    Avg. Issued Instructions Per Scheduler          inst       419,62
    Issued Instructions                             inst       23 499
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2928 fused and 3932 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             316
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             512
    Waves Per SM                                                0,07
    -------------------------------- --------------- ---------------

    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           48
    Block Limit Shared Mem                block           64
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,44
    Achieved Active Warps Per SM           warp         1,10
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM The     
          difference between calculated theoretical (50.0%) and measured achieved occupancy (3.4%) can be the result    
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst        3 497
    Branch Efficiency                   %        76,74
    Avg. Divergent Branches                       7,71
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 185 excessive sectors (30% of the total   
          614 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 4, 4)x(32, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,74
    SM Frequency            cycle/usecond       747,40
    Elapsed Cycles                  cycle       16 798
    Memory Throughput                   %         2,12
    DRAM Throughput                     %         0,03
    Duration                      usecond        22,46
    L1/TEX Cache Throughput             %         3,33
    L2 Cache Throughput                 %         0,33
    SM Active Cycles                cycle    10 700,14
    Compute (SM) Throughput             %         2,50
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,16
    Executed Ipc Elapsed  inst/cycle         0,10
    Issue Slots Busy               %         3,92
    Issued Ipc Active     inst/cycle         0,16
    SM Busy                        %         3,92
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        51,28
    Mem Busy                     %         1,48
    Max Bandwidth                %         2,12
    L1/TEX Hit Rate              %        45,93
    L2 Hit Rate                  %       100,82
    Mem Pipes Busy               %         2,12
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        14,28
    Issued Warp Per Scheduler                        0,14
    No Eligible                            %        85,72
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,14
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         7,00
    Warp Cycles Per Executed Instruction           cycle         7,05
    Avg. Active Threads Per Warp                                 8,61
    Avg. Not Predicated Off Threads Per Warp                     7,74
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 35.9% of the total average of 7.0 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 8.6 threads being active per cycle. This is further reduced to  
          7.7 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       416,59
    Executed Instructions                           inst       23 329
    Avg. Issued Instructions Per Scheduler          inst       419,62
    Issued Instructions                             inst       23 499
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2928 fused and 3932 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             316
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             512
    Waves Per SM                                                0,07
    -------------------------------- --------------- ---------------

    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           48
    Block Limit Shared Mem                block           64
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,44
    Achieved Active Warps Per SM           warp         1,10
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM The     
          difference between calculated theoretical (50.0%) and measured achieved occupancy (3.4%) can be the result    
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst        3 497
    Branch Efficiency                   %        76,74
    Avg. Divergent Branches                       7,71
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 185 excessive sectors (30% of the total   
          614 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 4, 4)x(32, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,73
    SM Frequency            cycle/usecond       746,17
    Elapsed Cycles                  cycle       16 765
    Memory Throughput                   %         2,13
    DRAM Throughput                     %         0,03
    Duration                      usecond        22,46
    L1/TEX Cache Throughput             %         3,33
    L2 Cache Throughput                 %         0,42
    SM Active Cycles                cycle    10 697,64
    Compute (SM) Throughput             %         2,50
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,16
    Executed Ipc Elapsed  inst/cycle         0,10
    Issue Slots Busy               %         3,92
    Issued Ipc Active     inst/cycle         0,16
    SM Busy                        %         3,92
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        51,28
    Mem Busy                     %         1,48
    Max Bandwidth                %         2,13
    L1/TEX Hit Rate              %        45,93
    L2 Hit Rate                  %        94,82
    Mem Pipes Busy               %         2,13
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        14,23
    Issued Warp Per Scheduler                        0,14
    No Eligible                            %        85,77
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,14
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         7,00
    Warp Cycles Per Executed Instruction           cycle         7,05
    Avg. Active Threads Per Warp                                 8,61
    Avg. Not Predicated Off Threads Per Warp                     7,74
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 35.9% of the total average of 7.0 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 8.6 threads being active per cycle. This is further reduced to  
          7.7 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       416,59
    Executed Instructions                           inst       23 329
    Avg. Issued Instructions Per Scheduler          inst       419,62
    Issued Instructions                             inst       23 499
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2928 fused and 3932 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             316
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             512
    Waves Per SM                                                0,07
    -------------------------------- --------------- ---------------

    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           48
    Block Limit Shared Mem                block           64
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,44
    Achieved Active Warps Per SM           warp         1,10
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM The     
          difference between calculated theoretical (50.0%) and measured achieved occupancy (3.4%) can be the result    
          of warp scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur    
          between warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide   
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst        3 497
    Branch Efficiency                   %        76,74
    Avg. Divergent Branches                       7,71
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 185 excessive sectors (30% of the total   
          614 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  InitRandStates(curandStateXORWOW *, int) (5, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       776,30
    Elapsed Cycles                  cycle      116 684
    Memory Throughput                   %        20,05
    DRAM Throughput                     %         0,08
    Duration                      usecond       150,30
    L1/TEX Cache Throughput             %        61,90
    L2 Cache Throughput                 %         2,11
    SM Active Cycles                cycle    37 792,29
    Compute (SM) Throughput             %        20,05
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,87
    Executed Ipc Elapsed  inst/cycle         0,28
    Issue Slots Busy               %        21,76
    Issued Ipc Active     inst/cycle         0,87
    SM Busy                        %        22,28
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (22.3%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       156,06
    Mem Busy                     %        10,58
    Max Bandwidth                %        20,05
    L1/TEX Hit Rate              %        98,23
    L2 Hit Rate                  %        94,32
    Mem Pipes Busy               %        20,05
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 22.1 sectors per request, or 22.1*32 = 706.8 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        23,14
    Issued Warp Per Scheduler                        0,23
    No Eligible                            %        76,86
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,23
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         4,31
    Warp Cycles Per Executed Instruction           cycle         4,31
    Avg. Active Threads Per Warp                                20,95
    Avg. Not Predicated Off Threads Per Warp                    13,53
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 1.4 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 31.6% of the total average   
          of 4.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data          
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 20.9 threads being active per cycle. This is further reduced    
          to 13.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     8 223,18
    Executed Instructions                           inst      460 498
    Avg. Issued Instructions Per Scheduler          inst     8 224,25
    Issued Instructions                             inst      460 558
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      5
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             640
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 5 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,76
    Achieved Active Warps Per SM           warp         3,76
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.8%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst        3 744
    Branch Efficiency                   %        95,89
    Avg. Divergent Branches                       2,54
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 39920 excessive sectors (22% of the total 
          180280 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (5, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,52
    SM Frequency            cycle/usecond       715,88
    Elapsed Cycles                  cycle        3 628
    Memory Throughput                   %        16,47
    DRAM Throughput                     %         3,45
    Duration                      usecond         5,06
    L1/TEX Cache Throughput             %        43,48
    L2 Cache Throughput                 %        16,47
    SM Active Cycles                cycle       866,07
    Compute (SM) Throughput             %         1,42
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,19
    Executed Ipc Elapsed  inst/cycle         0,04
    Issue Slots Busy               %         4,99
    Issued Ipc Active     inst/cycle         0,20
    SM Busy                        %         4,99
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         6,09
    Mem Busy                     %        15,54
    Max Bandwidth                %        16,47
    L1/TEX Hit Rate              %        83,17
    L2 Hit Rate                  %        82,69
    Mem Pipes Busy               %         1,42
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1024.0 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 19.3 sectors per request, or 19.3*32 = 616.7 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         5,22
    Issued Warp Per Scheduler                        0,05
    No Eligible                            %        94,78
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,05
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 19.2 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.05 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        19,17
    Warp Cycles Per Executed Instruction           cycle        20,53
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,30
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 7.2 cycles being stalled waiting after an EXIT instruction for    
          all outstanding memory instructions to complete so that the warp's resources can be freed. This represents    
          about 37.8% of the total average of 19.2 cycles between issuing two instructions. A high number of stalls     
          due to draining warps typically occurs when a lot of data is written to memory towards the end of a kernel.   
          Make sure the memory access patterns of these store operations are optimal for the target architecture and    
          consider parallelized data reduction, if applicable.                                                          
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        40,36
    Executed Instructions                           inst        2 260
    Avg. Issued Instructions Per Scheduler          inst        43,21
    Issued Instructions                             inst        2 420
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 60 fused and 60 non-fused FP32 instructions. By converting pairs of non-fused            
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      5
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             640
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 5 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,11
    Achieved Active Warps Per SM           warp         3,88
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.1%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst          120
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 5920 excessive sectors (73% of the total  
          8080 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (5, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,81
    SM Frequency            cycle/usecond       751,65
    Elapsed Cycles                  cycle        3 877
    Memory Throughput                   %         1,99
    DRAM Throughput                     %         0,84
    Duration                      usecond         5,15
    L1/TEX Cache Throughput             %         4,28
    L2 Cache Throughput                 %         1,99
    SM Active Cycles                cycle       968,36
    Compute (SM) Throughput             %         1,07
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,16
    Executed Ipc Elapsed  inst/cycle         0,04
    Issue Slots Busy               %         4,26
    Issued Ipc Active     inst/cycle         0,17
    SM Busy                        %         4,26
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,57
    Mem Busy                     %         1,99
    Max Bandwidth                %         1,82
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        62,67
    Mem Pipes Busy               %         1,07
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         4,39
    Issued Warp Per Scheduler                        0,04
    No Eligible                            %        95,61
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,04
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 22.8 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        22,69
    Warp Cycles Per Executed Instruction           cycle        23,72
    Avg. Active Threads Per Warp                                31,58
    Avg. Not Predicated Off Threads Per Warp                    29,56
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 11.6 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 51.1% of the total         
          average of 22.7 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        39,46
    Executed Instructions                           inst        2 210
    Avg. Issued Instructions Per Scheduler          inst        41,25
    Issued Instructions                             inst        2 310
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      5
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread             640
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 5 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,33
    Achieved Active Warps Per SM           warp         3,94
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst          345
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 75 excessive sectors (19% of the total    
          400 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(32, 1, 1), Context 1, Stream 17, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,89
    SM Frequency            cycle/usecond       765,78
    Elapsed Cycles                  cycle        5 028
    Memory Throughput                   %         0,91
    DRAM Throughput                     %         0,03
    Duration                      usecond         6,56
    L1/TEX Cache Throughput             %        16,59
    L2 Cache Throughput                 %         0,34
    SM Active Cycles                cycle       275,14
    Compute (SM) Throughput             %         0,27
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,09
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         2,25
    Issued Ipc Active     inst/cycle         0,09
    SM Busy                        %         2,25
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        63,41
    Mem Busy                     %         0,91
    Max Bandwidth                %         0,27
    L1/TEX Hit Rate              %        22,22
    L2 Hit Rate                  %        92,67
    Mem Pipes Busy               %         0,27
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         9,05
    Issued Warp Per Scheduler                        0,09
    No Eligible                            %        90,95
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,09
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 11.1 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,03
    Warp Cycles Per Executed Instruction           cycle        11,22
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    27,92
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 3.8 cycles being stalled waiting for a scoreboard dependency on   
          an MIO operation (not to TEX or L1). This represents about 34.3% of the total average of 11.0 cycles between  
          issuing two instructions. The primary reason for a high number of stalls due to short scoreboards is          
          typically memory operations to shared memory, but other contributors include frequent execution of special    
          math instructions (e.g. MUFU) or dynamic branching (e.g. BRX, JMX). Consult the Memory Workload Analysis      
          section to verify if there are shared memory operations and reduce bank conflicts, if reported. Assigning     
          frequently accessed values to variables can assist the compiler in using low-latency registers instead of     
          direct memory accesses.                                                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         6,09
    Executed Instructions                           inst          341
    Avg. Issued Instructions Per Scheduler          inst         6,20
    Issued Instructions                             inst          347
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread              32
    Waves Per SM                                                0,00
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           84
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM This    
          kernel's theoretical occupancy (50.0%) is limited by the required amount of shared memory The difference      
          between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst           37
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2 excessive sectors (11% of the total 18  
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 483 excessive wavefronts (84% of the      
          total 574 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The   
          CUDA Best Practices Guide                                                                                     
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void InitNewCells<float>(const int *, CellDescriptor *, int) (5, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,58
    SM Frequency            cycle/usecond       721,91
    Elapsed Cycles                  cycle        2 290
    Memory Throughput                   %         0,85
    DRAM Throughput                     %         0,08
    Duration                      usecond         3,17
    L1/TEX Cache Throughput             %         2,77
    L2 Cache Throughput                 %         0,85
    SM Active Cycles                cycle       252,86
    Compute (SM) Throughput             %         0,23
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,07
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         2,06
    Issued Ipc Active     inst/cycle         0,08
    SM Busy                        %         2,06
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       151,52
    Mem Busy                     %         0,85
    Max Bandwidth                %         0,51
    L1/TEX Hit Rate              %        56,90
    L2 Hit Rate                  %        96,49
    Mem Pipes Busy               %         0,19
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.0 sectors per request, or 8.0*32 = 256.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,35
    Issued Warp Per Scheduler                        0,02
    No Eligible                            %        97,65
    Active Warps Per Scheduler          warp         0,99
    Eligible Warps Per Scheduler        warp         0,02
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 42.5 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.99 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        42,04
    Warp Cycles Per Executed Instruction           cycle        52,91
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,07
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 32.6 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 77.4% of the total average of 42.0 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         4,14
    Executed Instructions                           inst          232
    Avg. Issued Instructions Per Scheduler          inst         5,21
    Issued Instructions                             inst          292
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      5
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             640
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 5 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,40
    Achieved Active Warps Per SM           warp         3,65
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.4%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst           28
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 18 excessive sectors (31% of the total 58 
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (5, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,98
    SM Frequency            cycle/usecond       770,83
    Elapsed Cycles                  cycle        4 298
    Memory Throughput                   %         8,33
    DRAM Throughput                     %         1,04
    Duration                      usecond         5,57
    L1/TEX Cache Throughput             %        19,44
    L2 Cache Throughput                 %         8,33
    SM Active Cycles                cycle     1 098,86
    Compute (SM) Throughput             %         0,93
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,10
    Executed Ipc Elapsed  inst/cycle         0,03
    Issue Slots Busy               %         2,73
    Issued Ipc Active     inst/cycle         0,11
    SM Busy                        %         2,73
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,98
    Mem Busy                     %         6,99
    Max Bandwidth                %         8,33
    L1/TEX Hit Rate              %        59,30
    L2 Hit Rate                  %        83,12
    Mem Pipes Busy               %         0,93
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.2 sectors per request, or 5.2*32 = 167.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 26.1 sectors per request, or 26.1*32 = 833.6 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,82
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        97,18
    Active Warps Per Scheduler          warp         0,97
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 35.5 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.97 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        34,51
    Warp Cycles Per Executed Instruction           cycle        36,70
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,59
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 22.7 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 65.9% of the total         
          average of 34.5 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        28,21
    Executed Instructions                           inst        1 580
    Avg. Issued Instructions Per Scheduler          inst           30
    Issued Instructions                             inst        1 680
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      5
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             640
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 5 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,08
    Achieved Active Warps Per SM           warp         3,87
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.1%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst          160
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2070 excessive sectors (67% of the total  
          3110 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (5, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,79
    SM Frequency            cycle/usecond       755,19
    Elapsed Cycles                  cycle        7 421
    Memory Throughput                   %         1,76
    DRAM Throughput                     %         0,46
    Duration                      usecond         9,82
    L1/TEX Cache Throughput             %         3,93
    L2 Cache Throughput                 %         1,76
    SM Active Cycles                cycle     2 079,71
    Compute (SM) Throughput             %         2,75
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,39
    Executed Ipc Elapsed  inst/cycle         0,11
    Issue Slots Busy               %         9,81
    Issued Ipc Active     inst/cycle         0,39
    SM Busy                        %         9,81
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       850,16
    Mem Busy                     %         1,76
    Max Bandwidth                %         1,22
    L1/TEX Hit Rate              %        35,36
    L2 Hit Rate                  %        72,14
    Mem Pipes Busy               %         1,01
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        10,59
    Issued Warp Per Scheduler                        0,11
    No Eligible                            %        89,41
    Active Warps Per Scheduler          warp         0,99
    Eligible Warps Per Scheduler        warp         0,11
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 9.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          0.99 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,39
    Warp Cycles Per Executed Instruction           cycle         9,48
    Avg. Active Threads Per Warp                                26,01
    Avg. Not Predicated Off Threads Per Warp                    23,42
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 3.7 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 39.6% of the total average   
          of 9.4 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data          
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 26.0 threads being active per cycle. This is further reduced    
          to 23.4 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       202,18
    Executed Instructions                           inst       11 322
    Avg. Issued Instructions Per Scheduler          inst       204,02
    Issued Instructions                             inst       11 425
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      5
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             640
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 5 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,52
    Achieved Active Warps Per SM           warp         3,69
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,22
    Branch Instructions              inst        2 516
    Branch Efficiency                   %        94,26
    Avg. Divergent Branches                       1,64
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1 excessive sectors (0% of the total 825  
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (5, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,95
    SM Frequency            cycle/usecond       773,33
    Elapsed Cycles                  cycle       80 849
    Memory Throughput                   %         3,03
    DRAM Throughput                     %         0,04
    Duration                      usecond       104,54
    L1/TEX Cache Throughput             %        10,02
    L2 Cache Throughput                 %         0,21
    SM Active Cycles                cycle    24 444,79
    Compute (SM) Throughput             %         5,22
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,69
    Executed Ipc Elapsed  inst/cycle         0,21
    Issue Slots Busy               %        17,26
    Issued Ipc Active     inst/cycle         0,69
    SM Busy                        %        17,26
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        79,28
    Mem Busy                     %         1,61
    Max Bandwidth                %         3,03
    L1/TEX Hit Rate              %        97,13
    L2 Hit Rate                  %        63,95
    Mem Pipes Busy               %         3,03
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        19,96
    Issued Warp Per Scheduler                        0,20
    No Eligible                            %        80,04
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,20
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.20 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,01
    Warp Cycles Per Executed Instruction           cycle         5,01
    Avg. Active Threads Per Warp                                19,13
    Avg. Not Predicated Off Threads Per Warp                    18,82
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.1 cycles being stalled on a fixed latency execution dependency. 
          This represents about 41.9% of the total average of 5.0 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 19.1 threads being active per cycle. This is further reduced    
          to 18.8 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     4 217,55
    Executed Instructions                           inst      236 183
    Avg. Issued Instructions Per Scheduler          inst        4 220
    Issued Instructions                             inst      236 320
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 43516 fused and 59422 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      5
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             640
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 5 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        10,81
    Achieved Active Warps Per SM           warp         3,46
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (10.8%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst       29 024
    Branch Efficiency                   %        92,31
    Avg. Divergent Branches                      21,36
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 293 excessive sectors (1% of the total    
          32689 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (5, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       776,51
    Elapsed Cycles                  cycle       95 072
    Memory Throughput                   %         2,47
    DRAM Throughput                     %         0,04
    Duration                      usecond       122,43
    L1/TEX Cache Throughput             %         8,21
    L2 Cache Throughput                 %         0,18
    SM Active Cycles                cycle    28 644,93
    Compute (SM) Throughput             %         4,77
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,63
    Executed Ipc Elapsed  inst/cycle         0,19
    Issue Slots Busy               %        15,82
    Issued Ipc Active     inst/cycle         0,63
    SM Busy                        %        15,82
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        68,22
    Mem Busy                     %         1,33
    Max Bandwidth                %         2,47
    L1/TEX Hit Rate              %        97,07
    L2 Hit Rate                  %        86,10
    Mem Pipes Busy               %         2,47
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,47
    Issued Warp Per Scheduler                        0,18
    No Eligible                            %        81,53
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,18
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,41
    Warp Cycles Per Executed Instruction           cycle         5,42
    Avg. Active Threads Per Warp                                19,83
    Avg. Not Predicated Off Threads Per Warp                    19,21
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 46.4% of the total average of 5.4 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 19.8 threads being active per cycle. This is further reduced    
          to 19.2 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     4 529,34
    Executed Instructions                           inst      253 643
    Avg. Issued Instructions Per Scheduler          inst     4 532,23
    Issued Instructions                             inst      253 805
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 41756 fused and 57002 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      5
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             640
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 5 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        10,71
    Achieved Active Warps Per SM           warp         3,43
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (10.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst       37 478
    Branch Efficiency                   %        92,66
    Avg. Divergent Branches                      25,43
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 204 excessive sectors (1% of the total    
          31745 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (64, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,94
    SM Frequency            cycle/usecond       772,57
    Elapsed Cycles                  cycle       65 295
    Memory Throughput                   %         7,20
    DRAM Throughput                     %         0,05
    Duration                      usecond        84,51
    L1/TEX Cache Throughput             %         9,07
    L2 Cache Throughput                 %         0,62
    SM Active Cycles                cycle    51 839,21
    Compute (SM) Throughput             %        12,66
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.6 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,64
    Executed Ipc Elapsed  inst/cycle         0,51
    Issue Slots Busy               %        15,94
    Issued Ipc Active     inst/cycle         0,64
    SM Busy                        %        15,94
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        98,83
    Mem Busy                     %         3,60
    Max Bandwidth                %         7,20
    L1/TEX Hit Rate              %        90,92
    L2 Hit Rate                  %        93,10
    Mem Pipes Busy               %         7,20
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        21,17
    Issued Warp Per Scheduler                        0,21
    No Eligible                            %        78,83
    Active Warps Per Scheduler          warp         1,20
    Eligible Warps Per Scheduler        warp         0,23
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.7 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.20 active warps per scheduler, but only an average of 0.23 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,65
    Warp Cycles Per Executed Instruction           cycle         5,66
    Avg. Active Threads Per Warp                                11,00
    Avg. Not Predicated Off Threads Per Warp                    10,62
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.3 cycles being stalled on a fixed latency execution dependency. 
          This represents about 40.0% of the total average of 5.6 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 11.0 threads being active per cycle. This is further reduced    
          to 10.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     8 244,73
    Executed Instructions                           inst      461 705
    Avg. Issued Instructions Per Scheduler          inst     8 264,12
    Issued Instructions                             inst      462 791
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 80592 fused and 110814 non-fused FP32 instructions. By converting pairs of non-fused     
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           8 192
    Waves Per SM                                                0,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,28
    Achieved Active Warps Per SM           warp         3,61
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst       52 850
    Branch Efficiency                   %        97,69
    Avg. Divergent Branches                      12,57
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 112 excessive sectors (0% of the total    
          32942 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (64, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,95
    SM Frequency            cycle/usecond       774,68
    Elapsed Cycles                  cycle       68 495
    Memory Throughput                   %         9,49
    DRAM Throughput                     %         0,05
    Duration                      usecond        88,42
    L1/TEX Cache Throughput             %        11,89
    L2 Cache Throughput                 %         0,58
    SM Active Cycles                cycle    54 682,71
    Compute (SM) Throughput             %        17,26
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.6 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,86
    Executed Ipc Elapsed  inst/cycle         0,69
    Issue Slots Busy               %        21,62
    Issued Ipc Active     inst/cycle         0,86
    SM Busy                        %        21,62
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        93,74
    Mem Busy                     %         5,39
    Max Bandwidth                %         9,49
    L1/TEX Hit Rate              %        79,89
    L2 Hit Rate                  %        95,10
    Mem Pipes Busy               %         9,49
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        21,65
    Issued Warp Per Scheduler                        0,22
    No Eligible                            %        78,35
    Active Warps Per Scheduler          warp         3,31
    Eligible Warps Per Scheduler        warp         0,25
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.6 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.31 active warps per scheduler, but only an average of 0.25 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        15,31
    Warp Cycles Per Executed Instruction           cycle        15,34
    Avg. Active Threads Per Warp                                18,06
    Avg. Not Predicated Off Threads Per Warp                    16,83
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 9.7 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 63.6% of the total average of 15.3 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 18.1 threads being active per cycle. This is further reduced    
          to 16.8 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    11 803,29
    Executed Instructions                           inst      660 984
    Avg. Issued Instructions Per Scheduler          inst    11 822,68
    Issued Instructions                             inst      662 070
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 80592 fused and 110814 non-fused FP32 instructions. By converting pairs of non-fused     
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread           8 192
    Waves Per SM                                                0,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        41,42
    Achieved Active Warps Per SM           warp        13,25
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (41.4%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst       88 290
    Branch Efficiency                   %        95,32
    Avg. Divergent Branches                      47,14
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1522 excessive sectors (10% of the total  
          14783 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV1<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 2, 4)x(68, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,98
    SM Frequency            cycle/usecond       777,71
    Elapsed Cycles                  cycle      134 000
    Memory Throughput                   %         3,85
    DRAM Throughput                     %         0,02
    Duration                      usecond       172,29
    L1/TEX Cache Throughput             %         6,27
    L2 Cache Throughput                 %         0,23
    SM Active Cycles                cycle    82 363,14
    Compute (SM) Throughput             %         7,43
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 1% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,48
    Executed Ipc Elapsed  inst/cycle         0,30
    Issue Slots Busy               %        12,09
    Issued Ipc Active     inst/cycle         0,48
    SM Busy                        %        12,09
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        47,18
    Mem Busy                     %         2,00
    Max Bandwidth                %         3,85
    L1/TEX Hit Rate              %        23,48
    L2 Hit Rate                  %        72,95
    Mem Pipes Busy               %         3,85
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        20,17
    Issued Warp Per Scheduler                        0,20
    No Eligible                            %        79,83
    Active Warps Per Scheduler          warp         1,07
    Eligible Warps Per Scheduler        warp         0,21
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.07 active warps per scheduler, but only an average of 0.21 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 3.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,31
    Warp Cycles Per Executed Instruction           cycle         5,32
    Avg. Active Threads Per Warp                                10,65
    Avg. Not Predicated Off Threads Per Warp                    10,26
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 46.5% of the total average of 5.3 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 10.6 threads being active per cycle. This is further reduced    
          to 10.3 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     9 948,95
    Executed Instructions                           inst      557 141
    Avg. Issued Instructions Per Scheduler          inst     9 955,73
    Issued Instructions                             inst      557 521
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 84381 fused and 113151 non-fused FP32 instructions. By converting pairs of non-fused     
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    68
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              55
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block           13,45
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread           1 088
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 68     
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block            4
    Block Limit Warps                     block           10
    Theoretical Active Warps per SM        warp           12
    Theoretical Occupancy                     %        37,50
    Achieved Occupancy                        %         8,03
    Achieved Active Warps Per SM           warp         2,57
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (37.5%) is limited by the required amount of shared memory The difference 
          between calculated theoretical (37.5%) and measured achieved occupancy (8.0%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst       77 594
    Branch Efficiency                   %        96,52
    Avg. Divergent Branches                      25,73
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 690 excessive sectors (29% of the total   
          2373 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 299 excessive wavefronts (1% of the total 
          35498 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The CUDA  
          Best Practices Guide                                                                                          
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 4, 4)x(102, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,94
    SM Frequency            cycle/usecond       773,32
    Elapsed Cycles                  cycle       64 843
    Memory Throughput                   %         4,33
    DRAM Throughput                     %         0,05
    Duration                      usecond        83,84
    L1/TEX Cache Throughput             %         6,01
    L2 Cache Throughput                 %         0,41
    SM Active Cycles                cycle    46 662,93
    Compute (SM) Throughput             %         6,64
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,37
    Executed Ipc Elapsed  inst/cycle         0,27
    Issue Slots Busy               %         9,23
    Issued Ipc Active     inst/cycle         0,37
    SM Busy                        %         9,23
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        96,95
    Mem Busy                     %         2,27
    Max Bandwidth                %         4,33
    L1/TEX Hit Rate              %        23,19
    L2 Hit Rate                  %        86,58
    Mem Pipes Busy               %         4,33
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         9,23
    Issued Warp Per Scheduler                        0,09
    No Eligible                            %        90,77
    Active Warps Per Scheduler          warp         1,09
    Eligible Warps Per Scheduler        warp         0,09
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 10.8 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.09 active warps per scheduler, but only an average of 0.09 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,84
    Warp Cycles Per Executed Instruction           cycle        11,86
    Avg. Active Threads Per Warp                                19,02
    Avg. Not Predicated Off Threads Per Warp                    18,62
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 6.7 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 56.5% of the total average of 11.8 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 19.0 threads being active per cycle. This is further reduced    
          to 18.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     4 301,25
    Executed Instructions                           inst      240 870
    Avg. Issued Instructions Per Scheduler          inst     4 307,52
    Issued Instructions                             inst      241 221
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 43761 fused and 60001 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   102
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            1,25
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           1 632
    Waves Per SM                                                0,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 102    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           25
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        13,68
    Achieved Active Warps Per SM           warp         4,38
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (13.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst       30 620
    Branch Efficiency                   %        92,86
    Avg. Divergent Branches                      20,68
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 457 excessive sectors (20% of the total   
          2294 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 4, 4)x(102, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,94
    SM Frequency            cycle/usecond       773,87
    Elapsed Cycles                  cycle       64 860
    Memory Throughput                   %         4,33
    DRAM Throughput                     %         0,05
    Duration                      usecond        83,81
    L1/TEX Cache Throughput             %         6,01
    L2 Cache Throughput                 %         0,40
    SM Active Cycles                cycle    46 686,21
    Compute (SM) Throughput             %         6,64
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,37
    Executed Ipc Elapsed  inst/cycle         0,27
    Issue Slots Busy               %         9,23
    Issued Ipc Active     inst/cycle         0,37
    SM Busy                        %         9,23
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        96,22
    Mem Busy                     %         2,27
    Max Bandwidth                %         4,33
    L1/TEX Hit Rate              %        23,17
    L2 Hit Rate                  %        81,64
    Mem Pipes Busy               %         4,33
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         9,24
    Issued Warp Per Scheduler                        0,09
    No Eligible                            %        90,76
    Active Warps Per Scheduler          warp         1,09
    Eligible Warps Per Scheduler        warp         0,09
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 10.8 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.09 active warps per scheduler, but only an average of 0.09 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,84
    Warp Cycles Per Executed Instruction           cycle        11,86
    Avg. Active Threads Per Warp                                19,02
    Avg. Not Predicated Off Threads Per Warp                    18,62
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 6.7 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 56.5% of the total average of 11.8 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 19.0 threads being active per cycle. This is further reduced    
          to 18.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     4 301,25
    Executed Instructions                           inst      240 870
    Avg. Issued Instructions Per Scheduler          inst     4 307,52
    Issued Instructions                             inst      241 221
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 43761 fused and 60001 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   102
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            1,25
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           1 632
    Waves Per SM                                                0,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 102    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           25
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        13,68
    Achieved Active Warps Per SM           warp         4,38
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (13.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst       30 620
    Branch Efficiency                   %        92,86
    Avg. Divergent Branches                      20,68
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 457 excessive sectors (20% of the total   
          2294 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 4, 4)x(102, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,94
    SM Frequency            cycle/usecond       772,30
    Elapsed Cycles                  cycle       64 852
    Memory Throughput                   %         4,33
    DRAM Throughput                     %         0,05
    Duration                      usecond        83,97
    L1/TEX Cache Throughput             %         6,02
    L2 Cache Throughput                 %         0,40
    SM Active Cycles                cycle    46 646,64
    Compute (SM) Throughput             %         6,64
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,37
    Executed Ipc Elapsed  inst/cycle         0,27
    Issue Slots Busy               %         9,23
    Issued Ipc Active     inst/cycle         0,37
    SM Busy                        %         9,23
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        96,04
    Mem Busy                     %         2,27
    Max Bandwidth                %         4,33
    L1/TEX Hit Rate              %        23,19
    L2 Hit Rate                  %        90,49
    Mem Pipes Busy               %         4,33
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         9,23
    Issued Warp Per Scheduler                        0,09
    No Eligible                            %        90,77
    Active Warps Per Scheduler          warp         1,09
    Eligible Warps Per Scheduler        warp         0,09
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 10.8 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.09 active warps per scheduler, but only an average of 0.09 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,84
    Warp Cycles Per Executed Instruction           cycle        11,86
    Avg. Active Threads Per Warp                                19,02
    Avg. Not Predicated Off Threads Per Warp                    18,62
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 6.7 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 56.5% of the total average of 11.8 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 19.0 threads being active per cycle. This is further reduced    
          to 18.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     4 301,25
    Executed Instructions                           inst      240 870
    Avg. Issued Instructions Per Scheduler          inst     4 307,52
    Issued Instructions                             inst      241 221
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 43761 fused and 60001 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   102
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            1,25
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           1 632
    Waves Per SM                                                0,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 102    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           25
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        13,68
    Achieved Active Warps Per SM           warp         4,38
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (13.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst       30 620
    Branch Efficiency                   %        92,86
    Avg. Divergent Branches                      20,68
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 457 excessive sectors (20% of the total   
          2294 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  InitRandStates(curandStateXORWOW *, int) (50, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,02
    SM Frequency            cycle/usecond       782,66
    Elapsed Cycles                  cycle      403 735
    Memory Throughput                   %        71,70
    DRAM Throughput                     %         0,29
    Duration                      usecond       515,84
    L1/TEX Cache Throughput             %        88,17
    L2 Cache Throughput                 %         5,73
    SM Active Cycles                cycle   328 325,79
    Compute (SM) Throughput             %        71,70
    ----------------------- ------------- ------------

    INF   Compute and Memory are well-balanced: To reduce runtime, both computation and memory traffic must be reduced. 
          Check both the Compute Workload Analysis and Memory Workload Analysis sections.                               

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,24
    Executed Ipc Elapsed  inst/cycle         1,01
    Issue Slots Busy               %        31,00
    Issued Ipc Active     inst/cycle         1,24
    SM Busy                        %        31,74
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (31.7%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       551,05
    Mem Busy                     %        37,95
    Max Bandwidth                %        71,70
    L1/TEX Hit Rate              %        98,68
    L2 Hit Rate                  %        95,98
    Mem Pipes Busy               %        71,70
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 23.8 sectors per request, or 23.8*32 = 762.4 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        31,41
    Issued Warp Per Scheduler                        0,31
    No Eligible                            %        68,59
    Active Warps Per Scheduler          warp         2,67
    Eligible Warps Per Scheduler        warp         0,50
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.67 active warps per scheduler, but only an average of 0.50 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,49
    Warp Cycles Per Executed Instruction           cycle         8,49
    Avg. Active Threads Per Warp                                23,07
    Avg. Not Predicated Off Threads Per Warp                    14,90
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.3 cycles being stalled waiting for the local/global instruction 
          queue to be not full. This represents about 51.2% of the total average of 8.5 cycles between issuing two      
          instructions. Typically this stall occurs only when executing local or global memory instructions extremely   
          frequently. If applicable, consider combining multiple lower-width memory operations into fewer wider memory  
          operations and try interleaving memory operations and math instructions.                                      
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 23.1 threads being active per cycle. This is further reduced    
          to 14.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   101 757,75
    Executed Instructions                           inst    5 698 434
    Avg. Issued Instructions Per Scheduler          inst   101 768,46
    Issued Instructions                             inst    5 699 034
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     50
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           6 400
    Waves Per SM                                                0,45
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        32,85
    Achieved Active Warps Per SM           warp        10,51
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (32.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst       46 092
    Branch Efficiency                   %        96,73
    Avg. Divergent Branches                      25,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 533600 excessive sectors (23% of the      
          total 2340400 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source        
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (50, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,29
    SM Frequency            cycle/usecond       819,06
    Elapsed Cycles                  cycle       12 240
    Memory Throughput                   %        45,84
    DRAM Throughput                     %        10,83
    Duration                      usecond        14,94
    L1/TEX Cache Throughput             %        58,51
    L2 Cache Throughput                 %        45,84
    SM Active Cycles                cycle     9 227,43
    Compute (SM) Throughput             %         4,20
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,17
    Executed Ipc Elapsed  inst/cycle         0,13
    Issue Slots Busy               %         4,57
    Issued Ipc Active     inst/cycle         0,18
    SM Busy                        %         4,57
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        21,78
    Mem Busy                     %        42,59
    Max Bandwidth                %        45,84
    L1/TEX Hit Rate              %        83,08
    L2 Hit Rate                  %        83,62
    Mem Pipes Busy               %         4,20
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1024.0 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 19.3 sectors per request, or 19.3*32 = 616.7 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         4,65
    Issued Warp Per Scheduler                        0,05
    No Eligible                            %        95,35
    Active Warps Per Scheduler          warp         2,59
    Eligible Warps Per Scheduler        warp         0,06
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 21.5 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.59 active warps per scheduler, but only an average of 0.06 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        55,64
    Warp Cycles Per Executed Instruction           cycle        58,16
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,30
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 17.7 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 31.9% of the total         
          average of 55.6 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   On average, each warp of this kernel spends 17.5 cycles being stalled waiting for the local/global            
          instruction queue to be not full. This represents about 31.5% of the total average of 55.6 cycles between     
          issuing two instructions. Typically this stall occurs only when executing local or global memory              
          instructions extremely frequently. If applicable, consider combining multiple lower-width memory operations   
          into fewer wider memory operations and try interleaving memory operations and math instructions.              
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       403,57
    Executed Instructions                           inst       22 600
    Avg. Issued Instructions Per Scheduler          inst       421,86
    Issued Instructions                             inst       23 624
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 600 fused and 600 non-fused FP32 instructions. By converting pairs of non-fused          
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     50
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           6 400
    Waves Per SM                                                0,45
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        31,75
    Achieved Active Warps Per SM           warp        10,16
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (31.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst        1 200
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 59200 excessive sectors (73% of the total 
          80800 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (50, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,92
    SM Frequency            cycle/usecond       769,80
    Elapsed Cycles                  cycle        6 730
    Memory Throughput                   %         8,96
    DRAM Throughput                     %         4,67
    Duration                      usecond         8,74
    L1/TEX Cache Throughput             %         9,73
    L2 Cache Throughput                 %         8,96
    SM Active Cycles                cycle     5 041,86
    Compute (SM) Throughput             %         6,16
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,31
    Executed Ipc Elapsed  inst/cycle         0,23
    Issue Slots Busy               %         8,18
    Issued Ipc Active     inst/cycle         0,33
    SM Busy                        %         8,18
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         8,84
    Mem Busy                     %         8,96
    Max Bandwidth                %         8,82
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        54,68
    Mem Pipes Busy               %         6,16
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         8,20
    Issued Warp Per Scheduler                        0,08
    No Eligible                            %        91,80
    Active Warps Per Scheduler          warp         3,01
    Eligible Warps Per Scheduler        warp         0,11
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 12.2 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.01 active warps per scheduler, but only an average of 0.11 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        36,66
    Warp Cycles Per Executed Instruction           cycle        38,32
    Avg. Active Threads Per Warp                                31,58
    Avg. Not Predicated Off Threads Per Warp                    29,56
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 22.9 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 62.6% of the total         
          average of 36.7 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       394,64
    Executed Instructions                           inst       22 100
    Avg. Issued Instructions Per Scheduler          inst       412,50
    Issued Instructions                             inst       23 100
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     50
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread           6 400
    Waves Per SM                                                0,45
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        37,63
    Achieved Active Warps Per SM           warp        12,04
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (37.6%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst        3 450
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 776 excessive sectors (19% of the total   
          4026 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(32, 1, 1), Context 1, Stream 18, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,83
    SM Frequency            cycle/usecond       761,07
    Elapsed Cycles                  cycle        5 021
    Memory Throughput                   %         0,91
    DRAM Throughput                     %         0,04
    Duration                      usecond         6,59
    L1/TEX Cache Throughput             %        16,60
    L2 Cache Throughput                 %         0,32
    SM Active Cycles                cycle          275
    Compute (SM) Throughput             %         0,27
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,09
    Executed Ipc Elapsed  inst/cycle         0,00
    Issue Slots Busy               %         2,25
    Issued Ipc Active     inst/cycle         0,09
    SM Busy                        %         2,25
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        72,82
    Mem Busy                     %         0,91
    Max Bandwidth                %         0,27
    L1/TEX Hit Rate              %        22,22
    L2 Hit Rate                  %        79,14
    Mem Pipes Busy               %         0,27
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         9,06
    Issued Warp Per Scheduler                        0,09
    No Eligible                            %        90,94
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,09
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 11.0 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,01
    Warp Cycles Per Executed Instruction           cycle        11,21
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    27,92
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 3.8 cycles being stalled waiting for a scoreboard dependency on   
          an MIO operation (not to TEX or L1). This represents about 34.4% of the total average of 11.0 cycles between  
          issuing two instructions. The primary reason for a high number of stalls due to short scoreboards is          
          typically memory operations to shared memory, but other contributors include frequent execution of special    
          math instructions (e.g. MUFU) or dynamic branching (e.g. BRX, JMX). Consult the Memory Workload Analysis      
          section to verify if there are shared memory operations and reduce bank conflicts, if reported. Assigning     
          frequently accessed values to variables can assist the compiler in using low-latency registers instead of     
          direct memory accesses.                                                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst         6,09
    Executed Instructions                           inst          341
    Avg. Issued Instructions Per Scheduler          inst         6,20
    Issued Instructions                             inst          347
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    32
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread              32
    Waves Per SM                                                0,00
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           84
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM This    
          kernel's theoretical occupancy (50.0%) is limited by the required amount of shared memory The difference      
          between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst           37
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2 excessive sectors (11% of the total 18  
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 483 excessive wavefronts (84% of the      
          total 574 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The   
          CUDA Best Practices Guide                                                                                     
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void InitNewCells<float>(const int *, CellDescriptor *, int) (50, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,60
    SM Frequency            cycle/usecond       725,16
    Elapsed Cycles                  cycle        2 321
    Memory Throughput                   %         1,29
    DRAM Throughput                     %         0,08
    Duration                      usecond         3,20
    L1/TEX Cache Throughput             %         4,58
    L2 Cache Throughput                 %         0,87
    SM Active Cycles                cycle       655,29
    Compute (SM) Throughput             %         1,47
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,14
    Executed Ipc Elapsed  inst/cycle         0,04
    Issue Slots Busy               %         5,21
    Issued Ipc Active     inst/cycle         0,21
    SM Busy                        %         5,21
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second          150
    Mem Busy                     %         0,87
    Max Bandwidth                %         1,29
    L1/TEX Hit Rate              %        56,90
    L2 Hit Rate                  %        83,05
    Mem Pipes Busy               %         1,29
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.0 sectors per request, or 8.0*32 = 256.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         5,72
    Issued Warp Per Scheduler                        0,06
    No Eligible                            %        94,28
    Active Warps Per Scheduler          warp         3,27
    Eligible Warps Per Scheduler        warp         0,07
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 17.5 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.27 active warps per scheduler, but only an average of 0.07 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        57,10
    Warp Cycles Per Executed Instruction           cycle        83,21
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,66
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 46.5 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 81.5% of the total average of 57.1 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        23,43
    Executed Instructions                           inst        1 312
    Avg. Issued Instructions Per Scheduler          inst        34,14
    Issued Instructions                             inst        1 912
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     50
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           6 400
    Waves Per SM                                                0,45
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        39,72
    Achieved Active Warps Per SM           warp        12,71
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (39.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst          208
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 18 excessive sectors (31% of the total 58 
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (50, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,92
    SM Frequency            cycle/usecond       771,35
    Elapsed Cycles                  cycle       13 676
    Memory Throughput                   %        38,26
    DRAM Throughput                     %         3,07
    Duration                      usecond        17,73
    L1/TEX Cache Throughput             %        47,80
    L2 Cache Throughput                 %        38,26
    SM Active Cycles                cycle    10 676,07
    Compute (SM) Throughput             %         4,15
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,11
    Executed Ipc Elapsed  inst/cycle         0,08
    Issue Slots Busy               %         2,79
    Issued Ipc Active     inst/cycle         0,11
    SM Busy                        %         2,79
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         5,82
    Mem Busy                     %        23,78
    Max Bandwidth                %        38,26
    L1/TEX Hit Rate              %        49,16
    L2 Hit Rate                  %        88,62
    Mem Pipes Busy               %         4,15
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.2 sectors per request, or 5.2*32 = 167.5 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 27.9 sectors per request, or 27.9*32 = 892.6 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,88
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        97,12
    Active Warps Per Scheduler          warp         3,47
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 34.7 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.47 active warps per scheduler, but only an average of 0.03 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle       120,60
    Warp Cycles Per Executed Instruction           cycle       127,54
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,59
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 94.5 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 78.3% of the total         
          average of 120.6 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX     
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       282,14
    Executed Instructions                           inst       15 800
    Avg. Issued Instructions Per Scheduler          inst       298,38
    Issued Instructions                             inst       16 709
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     50
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           6 400
    Waves Per SM                                                0,45
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        42,18
    Achieved Active Warps Per SM           warp        13,50
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (42.2%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst        1 600
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 20576 excessive sectors (66% of the total 
          30976 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (50, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,89
    SM Frequency            cycle/usecond       764,88
    Elapsed Cycles                  cycle       10 772
    Memory Throughput                   %         9,84
    DRAM Throughput                     %         2,92
    Duration                      usecond        14,08
    L1/TEX Cache Throughput             %        13,92
    L2 Cache Throughput                 %         9,84
    SM Active Cycles                cycle     8 333,29
    Compute (SM) Throughput             %        15,84
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,81
    Executed Ipc Elapsed  inst/cycle         0,63
    Issue Slots Busy               %        20,47
    Issued Ipc Active     inst/cycle         0,82
    SM Busy                        %        20,47
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         5,50
    Mem Busy                     %         9,84
    Max Bandwidth                %         7,60
    L1/TEX Hit Rate              %        26,38
    L2 Hit Rate                  %        73,60
    Mem Pipes Busy               %         5,69
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        22,20
    Issued Warp Per Scheduler                        0,22
    No Eligible                            %        77,80
    Active Warps Per Scheduler          warp         2,82
    Eligible Warps Per Scheduler        warp         0,30
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.82 active warps per scheduler, but only an average of 0.30 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        12,68
    Warp Cycles Per Executed Instruction           cycle        12,82
    Avg. Active Threads Per Warp                                30,90
    Avg. Not Predicated Off Threads Per Warp                    27,82
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 5.5 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 43.1% of the total average   
          of 12.7 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data         
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 687,82
    Executed Instructions                           inst       94 518
    Avg. Issued Instructions Per Scheduler          inst     1 705,68
    Issued Instructions                             inst       95 518
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     50
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           6 400
    Waves Per SM                                                0,45
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        32,72
    Achieved Active Warps Per SM           warp        10,47
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (32.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,22
    Branch Instructions              inst       20 334
    Branch Efficiency                   %        99,11
    Avg. Divergent Branches                       2,11
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (50, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,98
    SM Frequency            cycle/usecond       778,04
    Elapsed Cycles                  cycle      631 200
    Memory Throughput                   %        22,72
    DRAM Throughput                     %         0,06
    Duration                      usecond       811,26
    L1/TEX Cache Throughput             %        26,16
    L2 Cache Throughput                 %         0,55
    SM Active Cycles                cycle   548 315,43
    Compute (SM) Throughput             %        37,91
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 24%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,75
    Executed Ipc Elapsed  inst/cycle         1,52
    Issue Slots Busy               %        43,64
    Issued Ipc Active     inst/cycle         1,75
    SM Busy                        %        43,64
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (41.4%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       114,35
    Mem Busy                     %        12,05
    Max Bandwidth                %        22,72
    L1/TEX Hit Rate              %        97,65
    L2 Hit Rate                  %        87,60
    Mem Pipes Busy               %        22,72
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        48,45
    Issued Warp Per Scheduler                        0,48
    No Eligible                            %        51,55
    Active Warps Per Scheduler          warp         2,75
    Eligible Warps Per Scheduler        warp         0,71
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.75 active warps per scheduler, but only an average of 0.71 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,67
    Warp Cycles Per Executed Instruction           cycle         5,67
    Avg. Active Threads Per Warp                                30,00
    Avg. Not Predicated Off Threads Per Warp                    29,90
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.0 cycles being stalled on a fixed latency execution dependency. 
          This represents about 35.1% of the total average of 5.7 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   239 294,43
    Executed Instructions                           inst   13 400 488
    Avg. Issued Instructions Per Scheduler          inst   239 309,12
    Issued Instructions                             inst   13 401 311
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2659920 fused and 3653265 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     50
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           6 400
    Waves Per SM                                                0,45
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        30,92
    Achieved Active Warps Per SM           warp         9,89
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (30.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst    1 493 878
    Branch Efficiency                   %        99,05
    Avg. Divergent Branches                        135
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (50, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,00
    SM Frequency            cycle/usecond       780,52
    Elapsed Cycles                  cycle      757 345
    Memory Throughput                   %        18,76
    DRAM Throughput                     %         0,04
    Duration                      usecond       970,30
    L1/TEX Cache Throughput             %        21,70
    L2 Cache Throughput                 %         0,46
    SM Active Cycles                cycle   654 760,57
    Compute (SM) Throughput             %        35,48
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 20%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,64
    Executed Ipc Elapsed  inst/cycle         1,42
    Issue Slots Busy               %        41,04
    Issued Ipc Active     inst/cycle         1,64
    SM Busy                        %        41,04
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (34.8%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        79,78
    Mem Busy                     %         9,90
    Max Bandwidth                %        18,76
    L1/TEX Hit Rate              %        97,68
    L2 Hit Rate                  %        83,45
    Mem Pipes Busy               %        18,76
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        45,52
    Issued Warp Per Scheduler                        0,46
    No Eligible                            %        54,48
    Active Warps Per Scheduler          warp         2,70
    Eligible Warps Per Scheduler        warp         0,61
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.70 active warps per scheduler, but only an average of 0.61 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,93
    Warp Cycles Per Executed Instruction           cycle         5,94
    Avg. Active Threads Per Warp                                30,27
    Avg. Not Predicated Off Threads Per Warp                    29,57
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 41.7% of the total average of 5.9 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   268 668,20
    Executed Instructions                           inst   15 045 419
    Avg. Issued Instructions Per Scheduler          inst   268 682,82
    Issued Instructions                             inst   15 046 238
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2635344 fused and 3619473 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     50
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           6 400
    Waves Per SM                                                0,45
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        30,44
    Achieved Active Warps Per SM           warp         9,74
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (30.4%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst    2 093 892
    Branch Efficiency                   %        99,30
    Avg. Divergent Branches                        137
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (64, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,00
    SM Frequency            cycle/usecond       780,20
    Elapsed Cycles                  cycle      620 990
    Memory Throughput                   %        24,98
    DRAM Throughput                     %         0,05
    Duration                      usecond       795,94
    L1/TEX Cache Throughput             %        29,71
    L2 Cache Throughput                 %         0,46
    SM Active Cycles                cycle   522 109,57
    Compute (SM) Throughput             %        41,46
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.6 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 24%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,97
    Executed Ipc Elapsed  inst/cycle         1,66
    Issue Slots Busy               %        49,31
    Issued Ipc Active     inst/cycle         1,97
    SM Busy                        %        49,31
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (48.6%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       105,29
    Mem Busy                     %        12,49
    Max Bandwidth                %        24,98
    L1/TEX Hit Rate              %        97,79
    L2 Hit Rate                  %        91,67
    Mem Pipes Busy               %        24,98
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 137.3 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        50,75
    Issued Warp Per Scheduler                        0,51
    No Eligible                            %        49,25
    Active Warps Per Scheduler          warp         3,14
    Eligible Warps Per Scheduler        warp         0,83
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.14 active warps per scheduler, but only an average of 0.83 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,19
    Warp Cycles Per Executed Instruction           cycle         6,19
    Avg. Active Threads Per Warp                                27,73
    Avg. Not Predicated Off Threads Per Warp                    27,64
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.2 cycles being stalled on a fixed latency execution dependency. 
          This represents about 34.9% of the total average of 6.2 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   257 445,77
    Executed Instructions                           inst   14 416 963
    Avg. Issued Instructions Per Scheduler          inst   257 464,55
    Issued Instructions                             inst   14 418 015
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2873192 fused and 3950639 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           8 192
    Waves Per SM                                                0,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        38,14
    Achieved Active Warps Per SM           warp        12,21
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (38.1%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst    1 605 066
    Branch Efficiency                   %        99,25
    Avg. Divergent Branches                     115,38
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 656 excessive sectors (0% of the total    
          1088617 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.   
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (64, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,14
    Elapsed Cycles                  cycle      590 726
    Memory Throughput                   %        26,80
    DRAM Throughput                     %         0,06
    Duration                      usecond       758,18
    L1/TEX Cache Throughput             %        32,03
    L2 Cache Throughput                 %         0,60
    SM Active Cycles                cycle   494 270,93
    Compute (SM) Throughput             %        43,06
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.6 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 25%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,06
    Executed Ipc Elapsed  inst/cycle         1,72
    Issue Slots Busy               %        51,47
    Issued Ipc Active     inst/cycle         2,06
    SM Busy                        %        51,47
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (49.6%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       106,82
    Mem Busy                     %        13,50
    Max Bandwidth                %        26,80
    L1/TEX Hit Rate              %        51,68
    L2 Hit Rate                  %        90,91
    Mem Pipes Busy               %        26,80
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 137.3 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        51,46
    Issued Warp Per Scheduler                        0,51
    No Eligible                            %        48,54
    Active Warps Per Scheduler          warp         3,45
    Eligible Warps Per Scheduler        warp         0,85
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 1.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.45 active warps per scheduler, but only an average of 0.85 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,70
    Warp Cycles Per Executed Instruction           cycle         6,70
    Avg. Active Threads Per Warp                                27,80
    Avg. Not Predicated Off Threads Per Warp                    27,66
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.0 cycles being stalled on a fixed latency execution dependency. 
          This represents about 30.6% of the total average of 6.7 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   254 360,34
    Executed Instructions                           inst   14 244 179
    Avg. Issued Instructions Per Scheduler          inst   254 379,12
    Issued Instructions                             inst   14 245 231
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2873192 fused and 3950639 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread           8 192
    Waves Per SM                                                0,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        43,10
    Achieved Active Warps Per SM           warp        13,79
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (43.1%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst    1 632 736
    Branch Efficiency                   %        99,04
    Avg. Divergent Branches                     149,12
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 8378 excessive sectors (14% of the total  
          58196 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 4, 4)x(762, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,32
    Elapsed Cycles                  cycle      643 065
    Memory Throughput                   %        22,54
    DRAM Throughput                     %         0,05
    Duration                      usecond       825,15
    L1/TEX Cache Throughput             %        29,90
    L2 Cache Throughput                 %         0,28
    SM Active Cycles                cycle   484 747,64
    Compute (SM) Throughput             %        36,51
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 23%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,94
    Executed Ipc Elapsed  inst/cycle         1,46
    Issue Slots Busy               %        48,44
    Issued Ipc Active     inst/cycle         1,94
    SM Busy                        %        48,44
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (47.2%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        93,54
    Mem Busy                     %        11,40
    Max Bandwidth                %        22,54
    L1/TEX Hit Rate              %        21,51
    L2 Hit Rate                  %        96,56
    Mem Pipes Busy               %        22,54
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.2 sectors per request, or 4.2*32 = 133.4 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.6 sectors per request, or 4.6*32 = 146.8 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        48,46
    Issued Warp Per Scheduler                        0,48
    No Eligible                            %        51,54
    Active Warps Per Scheduler          warp         6,00
    Eligible Warps Per Scheduler        warp         0,71
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.00 active warps per scheduler, but only an average of 0.71 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 6.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        12,39
    Warp Cycles Per Executed Instruction           cycle        12,39
    Avg. Active Threads Per Warp                                30,07
    Avg. Not Predicated Off Threads Per Warp                    29,90
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 6.8 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 55.2% of the total average of 12.4 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   234 779,12
    Executed Instructions                           inst   13 147 631
    Avg. Issued Instructions Per Scheduler          inst   234 806,20
    Issued Instructions                             inst   13 149 147
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2651360 fused and 3644398 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   762
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            9,17
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          12 192
    Waves Per SM                                                1,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 762    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            2
    Block Limit Shared Mem                block            3
    Block Limit Warps                     block            1
    Theoretical Active Warps per SM        warp           24
    Theoretical Occupancy                     %           75
    Achieved Occupancy                        %        74,99
    Achieved Active Warps Per SM           warp        24,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (75.0%) is limited by the number of warps within each block See the CUDA  
          Best Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for      
          more details on optimizing occupancy.                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst    1 550 223
    Branch Efficiency                   %        99,12
    Avg. Divergent Branches                     128,20
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3172 excessive sectors (17% of the total  
          19161 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 10764 excessive wavefronts (1% of the     
          total 1018916 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.   
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 4, 4)x(762, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,36
    Elapsed Cycles                  cycle      643 324
    Memory Throughput                   %        22,53
    DRAM Throughput                     %         0,06
    Duration                      usecond       825,44
    L1/TEX Cache Throughput             %        29,91
    L2 Cache Throughput                 %         0,31
    SM Active Cycles                cycle   484 706,50
    Compute (SM) Throughput             %        36,50
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 23%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,94
    Executed Ipc Elapsed  inst/cycle         1,46
    Issue Slots Busy               %        48,44
    Issued Ipc Active     inst/cycle         1,94
    SM Busy                        %        48,44
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (47.2%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       112,11
    Mem Busy                     %        11,40
    Max Bandwidth                %        22,53
    L1/TEX Hit Rate              %        21,48
    L2 Hit Rate                  %        77,71
    Mem Pipes Busy               %        22,53
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.2 sectors per request, or 4.2*32 = 133.5 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.6 sectors per request, or 4.6*32 = 146.8 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        48,46
    Issued Warp Per Scheduler                        0,48
    No Eligible                            %        51,54
    Active Warps Per Scheduler          warp         6,00
    Eligible Warps Per Scheduler        warp         0,71
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.00 active warps per scheduler, but only an average of 0.71 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 6.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        12,38
    Warp Cycles Per Executed Instruction           cycle        12,38
    Avg. Active Threads Per Warp                                30,07
    Avg. Not Predicated Off Threads Per Warp                    29,90
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 6.8 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 55.2% of the total average of 12.4 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   234 779,12
    Executed Instructions                           inst   13 147 631
    Avg. Issued Instructions Per Scheduler          inst   234 806,36
    Issued Instructions                             inst   13 149 156
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2651360 fused and 3644398 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   762
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            9,17
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          12 192
    Waves Per SM                                                1,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 762    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            2
    Block Limit Shared Mem                block            3
    Block Limit Warps                     block            1
    Theoretical Active Warps per SM        warp           24
    Theoretical Occupancy                     %           75
    Achieved Occupancy                        %        74,99
    Achieved Active Warps Per SM           warp        24,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (75.0%) is limited by the number of warps within each block See the CUDA  
          Best Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for      
          more details on optimizing occupancy.                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst    1 550 223
    Branch Efficiency                   %        99,12
    Avg. Divergent Branches                     128,20
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3172 excessive sectors (17% of the total  
          19161 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 10764 excessive wavefronts (1% of the     
          total 1018916 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.   
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 4, 4)x(762, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,98
    SM Frequency            cycle/usecond       778,64
    Elapsed Cycles                  cycle      642 653
    Memory Throughput                   %        22,56
    DRAM Throughput                     %         0,05
    Duration                      usecond       825,34
    L1/TEX Cache Throughput             %        29,90
    L2 Cache Throughput                 %         0,28
    SM Active Cycles                cycle   484 782,79
    Compute (SM) Throughput             %        36,54
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 23%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,94
    Executed Ipc Elapsed  inst/cycle         1,46
    Issue Slots Busy               %        48,44
    Issued Ipc Active     inst/cycle         1,94
    SM Busy                        %        48,44
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (47.2%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        93,52
    Mem Busy                     %        11,41
    Max Bandwidth                %        22,56
    L1/TEX Hit Rate              %        21,45
    L2 Hit Rate                  %        90,92
    Mem Pipes Busy               %        22,56
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.2 sectors per request, or 4.2*32 = 133.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.6 sectors per request, or 4.6*32 = 146.8 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        48,44
    Issued Warp Per Scheduler                        0,48
    No Eligible                            %        51,56
    Active Warps Per Scheduler          warp         6,00
    Eligible Warps Per Scheduler        warp         0,71
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.00 active warps per scheduler, but only an average of 0.71 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 6.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        12,38
    Warp Cycles Per Executed Instruction           cycle        12,39
    Avg. Active Threads Per Warp                                30,07
    Avg. Not Predicated Off Threads Per Warp                    29,90
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 6.8 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 55.2% of the total average of 12.4 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   234 779,12
    Executed Instructions                           inst   13 147 631
    Avg. Issued Instructions Per Scheduler          inst   234 806,43
    Issued Instructions                             inst   13 149 160
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 2651360 fused and 3644398 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   762
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     16
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            9,17
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          12 192
    Waves Per SM                                                1,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 762    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            2
    Block Limit Shared Mem                block            3
    Block Limit Warps                     block            1
    Theoretical Active Warps per SM        warp           24
    Theoretical Occupancy                     %           75
    Achieved Occupancy                        %        74,99
    Achieved Active Warps Per SM           warp        24,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (75.0%) is limited by the number of warps within each block See the CUDA  
          Best Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for      
          more details on optimizing occupancy.                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst    1 550 223
    Branch Efficiency                   %        99,12
    Avg. Divergent Branches                     128,20
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3172 excessive sectors (17% of the total  
          19161 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 10764 excessive wavefronts (1% of the     
          total 1018916 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.   
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  InitRandStates(curandStateXORWOW *, int) (4, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,08
    Elapsed Cycles                  cycle      117 353
    Memory Throughput                   %        15,79
    DRAM Throughput                     %         0,08
    Duration                      usecond       150,62
    L1/TEX Cache Throughput             %        61,74
    L2 Cache Throughput                 %         1,64
    SM Active Cycles                cycle    30 014,79
    Compute (SM) Throughput             %        15,79
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,87
    Executed Ipc Elapsed  inst/cycle         0,22
    Issue Slots Busy               %        21,70
    Issued Ipc Active     inst/cycle         0,87
    SM Busy                        %        22,22
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (22.2%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       151,48
    Mem Busy                     %         8,33
    Max Bandwidth                %        15,79
    L1/TEX Hit Rate              %        98,27
    L2 Hit Rate                  %        97,38
    Mem Pipes Busy               %        15,79
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 22.0 sectors per request, or 22.0*32 = 704.0 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        23,10
    Issued Warp Per Scheduler                        0,23
    No Eligible                            %        76,90
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,23
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.23 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         4,33
    Warp Cycles Per Executed Instruction           cycle         4,33
    Avg. Active Threads Per Warp                                20,84
    Avg. Not Predicated Off Threads Per Warp                    13,46
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 1.4 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 32.0% of the total average   
          of 4.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data          
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 20.8 threads being active per cycle. This is further reduced    
          to 13.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     6 513,29
    Executed Instructions                           inst      364 744
    Avg. Issued Instructions Per Scheduler          inst     6 514,14
    Issued Instructions                             inst      364 792
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             512
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,74
    Achieved Active Warps Per SM           warp         3,76
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst        2 964
    Branch Efficiency                   %        95,83
    Avg. Divergent Branches                       2,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 31488 excessive sectors (22% of the total 
          142432 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (4, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,55
    SM Frequency            cycle/usecond       727,21
    Elapsed Cycles                  cycle        3 657
    Memory Throughput                   %        13,99
    DRAM Throughput                     %         2,76
    Duration                      usecond         5,02
    L1/TEX Cache Throughput             %        45,33
    L2 Cache Throughput                 %        13,99
    SM Active Cycles                cycle       699,57
    Compute (SM) Throughput             %         1,13
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,18
    Executed Ipc Elapsed  inst/cycle         0,04
    Issue Slots Busy               %         4,94
    Issued Ipc Active     inst/cycle         0,20
    SM Busy                        %         4,94
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         4,91
    Mem Busy                     %        12,74
    Max Bandwidth                %        13,99
    L1/TEX Hit Rate              %        83,17
    L2 Hit Rate                  %        87,37
    Mem Pipes Busy               %         1,13
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1024.0 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 19.3 sectors per request, or 19.3*32 = 616.7 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         5,25
    Issued Warp Per Scheduler                        0,05
    No Eligible                            %        94,75
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,05
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 19.1 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.05 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        19,12
    Warp Cycles Per Executed Instruction           cycle        20,47
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,30
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 7.2 cycles being stalled waiting after an EXIT instruction for    
          all outstanding memory instructions to complete so that the warp's resources can be freed. This represents    
          about 37.9% of the total average of 19.1 cycles between issuing two instructions. A high number of stalls     
          due to draining warps typically occurs when a lot of data is written to memory towards the end of a kernel.   
          Make sure the memory access patterns of these store operations are optimal for the target architecture and    
          consider parallelized data reduction, if applicable.                                                          
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        32,29
    Executed Instructions                           inst        1 808
    Avg. Issued Instructions Per Scheduler          inst        34,57
    Issued Instructions                             inst        1 936
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 48 fused and 48 non-fused FP32 instructions. By converting pairs of non-fused            
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             512
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,92
    Achieved Active Warps Per SM           warp         3,82
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst           96
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 4736 excessive sectors (73% of the total  
          6464 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (4, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,63
    SM Frequency            cycle/usecond       731,48
    Elapsed Cycles                  cycle        3 797
    Memory Throughput                   %         2,33
    DRAM Throughput                     %         0,89
    Duration                      usecond         5,18
    L1/TEX Cache Throughput             %         6,97
    L2 Cache Throughput                 %         2,33
    SM Active Cycles                cycle       750,71
    Compute (SM) Throughput             %         0,87
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,17
    Executed Ipc Elapsed  inst/cycle         0,03
    Issue Slots Busy               %         4,40
    Issued Ipc Active     inst/cycle         0,18
    SM Busy                        %         4,40
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,61
    Mem Busy                     %         2,33
    Max Bandwidth                %         2,29
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        72,39
    Mem Pipes Busy               %         0,87
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         4,49
    Issued Warp Per Scheduler                        0,04
    No Eligible                            %        95,51
    Active Warps Per Scheduler          warp         1,04
    Eligible Warps Per Scheduler        warp         0,04
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 22.3 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.04 active warps per scheduler, but only an average of 0.04 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        23,08
    Warp Cycles Per Executed Instruction           cycle        24,12
    Avg. Active Threads Per Warp                                31,58
    Avg. Not Predicated Off Threads Per Warp                    29,56
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 11.6 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 50.2% of the total         
          average of 23.1 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        31,57
    Executed Instructions                           inst        1 768
    Avg. Issued Instructions Per Scheduler          inst           33
    Issued Instructions                             inst        1 848
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread             512
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,32
    Achieved Active Warps Per SM           warp         3,94
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst          276
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 343 excessive sectors (57% of the total   
          603 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(256, 1, 1), Context 1, Stream 19, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,73
    SM Frequency            cycle/usecond       745,79
    Elapsed Cycles                  cycle        4 872
    Memory Throughput                   %         2,16
    DRAM Throughput                     %         0,18
    Duration                      usecond         6,53
    L1/TEX Cache Throughput             %        39,89
    L2 Cache Throughput                 %         0,62
    SM Active Cycles                cycle       263,57
    Compute (SM) Throughput             %         1,60
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,50
    Executed Ipc Elapsed  inst/cycle         0,03
    Issue Slots Busy               %        12,71
    Issued Ipc Active     inst/cycle         0,51
    SM Busy                        %        12,72
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       338,24
    Mem Busy                     %         2,16
    Max Bandwidth                %         1,60
    L1/TEX Hit Rate              %           25
    L2 Hit Rate                  %        86,04
    Mem Pipes Busy               %         1,60
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,75
    Issued Warp Per Scheduler                        0,13
    No Eligible                            %        87,25
    Active Warps Per Scheduler          warp         1,99
    Eligible Warps Per Scheduler        warp         0,15
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.8 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.99 active warps per scheduler, but only an average of 0.15 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        15,63
    Warp Cycles Per Executed Instruction           cycle        16,01
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    22,62
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.8 cycles being stalled waiting for a scoreboard dependency on   
          an MIO operation (not to TEX or L1). This represents about 30.7% of the total average of 15.6 cycles between  
          issuing two instructions. The primary reason for a high number of stalls due to short scoreboards is          
          typically memory operations to shared memory, but other contributors include frequent execution of special    
          math instructions (e.g. MUFU) or dynamic branching (e.g. BRX, JMX). Consult the Memory Workload Analysis      
          section to verify if there are shared memory operations and reduce bank conflicts, if reported. Assigning     
          frequently accessed values to variables can assist the compiler in using low-latency registers instead of     
          direct memory accesses.                                                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 32.0 threads being active per cycle. This is further reduced    
          to 22.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        32,71
    Executed Instructions                           inst        1 832
    Avg. Issued Instructions Per Scheduler          inst        33,50
    Issued Instructions                             inst        1 876
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   256
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread             256
    Waves Per SM                                                0,02
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block            8
    Block Limit Warps                     block            4
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        24,88
    Achieved Active Warps Per SM           warp         7,96
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (24.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,04
    Branch Instructions              inst           72
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 16 excessive sectors (11% of the total    
          144 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 867 excessive wavefronts (80% of the      
          total 1080 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The  
          CUDA Best Practices Guide                                                                                     
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void InitNewCells<float>(const int *, CellDescriptor *, int) (4, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,60
    SM Frequency            cycle/usecond       728,28
    Elapsed Cycles                  cycle        2 332
    Memory Throughput                   %         2,34
    DRAM Throughput                     %         0,41
    Duration                      usecond         3,20
    L1/TEX Cache Throughput             %         8,25
    L2 Cache Throughput                 %         2,34
    SM Active Cycles                cycle       336,07
    Compute (SM) Throughput             %         0,80
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,21
    Executed Ipc Elapsed  inst/cycle         0,03
    Issue Slots Busy               %         5,53
    Issued Ipc Active     inst/cycle         0,22
    SM Busy                        %         5,53
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second          730
    Mem Busy                     %         2,34
    Max Bandwidth                %         1,99
    L1/TEX Hit Rate              %        57,76
    L2 Hit Rate                  %        83,92
    Mem Pipes Busy               %         0,59
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.0 sectors per request, or 8.0*32 = 256.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         5,69
    Issued Warp Per Scheduler                        0,06
    No Eligible                            %        94,31
    Active Warps Per Scheduler          warp         1,01
    Eligible Warps Per Scheduler        warp         0,06
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 17.6 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.01 active warps per scheduler, but only an average of 0.06 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        17,72
    Warp Cycles Per Executed Instruction           cycle        18,58
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    28,39
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 7.2 cycles being stalled waiting for an immediate constant cache  
          (IMC) miss. This represents about 40.5% of the total average of 17.7 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   On average, each warp of this kernel spends 6.3 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 35.3% of the total average   
          of 17.7 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data         
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        17,71
    Executed Instructions                           inst          992
    Avg. Issued Instructions Per Scheduler          inst        18,57
    Issued Instructions                             inst        1 040
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             512
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,44
    Achieved Active Warps Per SM           warp         3,98
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.4%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,08
    Branch Instructions              inst           80
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 144 excessive sectors (31% of the total   
          464 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (4, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,66
    SM Frequency            cycle/usecond       730,60
    Elapsed Cycles                  cycle        4 165
    Memory Throughput                   %         8,16
    DRAM Throughput                     %         1,39
    Duration                      usecond         5,70
    L1/TEX Cache Throughput             %        24,20
    L2 Cache Throughput                 %         8,16
    SM Active Cycles                cycle       856,14
    Compute (SM) Throughput             %         0,77
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,11
    Executed Ipc Elapsed  inst/cycle         0,02
    Issue Slots Busy               %         2,80
    Issued Ipc Active     inst/cycle         0,11
    SM Busy                        %         2,80
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         2,52
    Mem Busy                     %         7,06
    Max Bandwidth                %         8,16
    L1/TEX Hit Rate              %        50,28
    L2 Hit Rate                  %        85,92
    Mem Pipes Busy               %         0,77
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 7.0 sectors per request, or 7.0*32 = 223.5 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 26.1 sectors per request, or 26.1*32 = 836.0 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,91
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        97,09
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 34.4 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.03 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        34,43
    Warp Cycles Per Executed Instruction           cycle        36,60
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,59
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 22.7 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 65.8% of the total         
          average of 34.4 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        22,57
    Executed Instructions                           inst        1 264
    Avg. Issued Instructions Per Scheduler          inst           24
    Issued Instructions                             inst        1 344
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             512
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        12,08
    Achieved Active Warps Per SM           warp         3,86
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (12.1%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst          128
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2166 excessive sectors (72% of the total  
          2998 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (4, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,81
    SM Frequency            cycle/usecond       758,96
    Elapsed Cycles                  cycle        7 629
    Memory Throughput                   %         1,66
    DRAM Throughput                     %         0,56
    Duration                      usecond        10,05
    L1/TEX Cache Throughput             %         5,98
    L2 Cache Throughput                 %         1,66
    SM Active Cycles                cycle        1 808
    Compute (SM) Throughput             %         2,45
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,41
    Executed Ipc Elapsed  inst/cycle         0,10
    Issue Slots Busy               %        10,32
    Issued Ipc Active     inst/cycle         0,41
    SM Busy                        %        10,32
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,04
    Mem Busy                     %         1,66
    Max Bandwidth                %         1,02
    L1/TEX Hit Rate              %        73,90
    L2 Hit Rate                  %        69,10
    Mem Pipes Busy               %         0,93
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.1 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 6.6 sectors per request, or 6.6*32 = 210.8 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.1 byte accesses would result in 4.1*32 = 132.2 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        11,21
    Issued Warp Per Scheduler                        0,11
    No Eligible                            %        88,79
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,11
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 8.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.11 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,93
    Warp Cycles Per Executed Instruction           cycle         9,00
    Avg. Active Threads Per Warp                                27,33
    Avg. Not Predicated Off Threads Per Warp                    24,46
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 3.4 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 38.6% of the total average   
          of 8.9 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data          
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       185,16
    Executed Instructions                           inst       10 369
    Avg. Issued Instructions Per Scheduler          inst       186,59
    Issued Instructions                             inst       10 449
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             512
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,72
    Achieved Active Warps Per SM           warp         3,75
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,22
    Branch Instructions              inst        2 285
    Branch Efficiency                   %        92,66
    Avg. Divergent Branches                       1,91
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1421 excessive sectors (46% of the total  
          3094 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (4, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,88
    SM Frequency            cycle/usecond       764,66
    Elapsed Cycles                  cycle       33 230
    Memory Throughput                   %         2,19
    DRAM Throughput                     %         0,13
    Duration                      usecond        43,46
    L1/TEX Cache Throughput             %         8,38
    L2 Cache Throughput                 %         0,33
    SM Active Cycles                cycle     8 679,93
    Compute (SM) Throughput             %         3,91
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,60
    Executed Ipc Elapsed  inst/cycle         0,16
    Issue Slots Busy               %        14,95
    Issued Ipc Active     inst/cycle         0,60
    SM Busy                        %        14,95
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       237,85
    Mem Busy                     %         1,38
    Max Bandwidth                %         2,19
    L1/TEX Hit Rate              %        96,08
    L2 Hit Rate                  %        60,63
    Mem Pipes Busy               %         2,19
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        16,67
    Issued Warp Per Scheduler                        0,17
    No Eligible                            %        83,33
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,17
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 6.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.17 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,01
    Warp Cycles Per Executed Instruction           cycle         6,03
    Avg. Active Threads Per Warp                                11,16
    Avg. Not Predicated Off Threads Per Warp                    10,59
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 41.4% of the total average of 6.0 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 11.2 threads being active per cycle. This is further reduced    
          to 10.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 293,04
    Executed Instructions                           inst       72 410
    Avg. Issued Instructions Per Scheduler          inst     1 297,80
    Issued Instructions                             inst       72 677
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 11376 fused and 15312 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             512
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,23
    Achieved Active Warps Per SM           warp         3,59
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.2%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst       11 559
    Branch Efficiency                   %        78,21
    Avg. Divergent Branches                      24,34
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 7297 excessive sectors (44% of the total  
          16516 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (4, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,94
    SM Frequency            cycle/usecond       772,37
    Elapsed Cycles                  cycle       36 484
    Memory Throughput                   %         1,93
    DRAM Throughput                     %         0,12
    Duration                      usecond        47,23
    L1/TEX Cache Throughput             %         7,39
    L2 Cache Throughput                 %         0,32
    SM Active Cycles                cycle     9 531,71
    Compute (SM) Throughput             %         3,85
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,59
    Executed Ipc Elapsed  inst/cycle         0,15
    Issue Slots Busy               %        14,73
    Issued Ipc Active     inst/cycle         0,59
    SM Busy                        %        14,73
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       218,83
    Mem Busy                     %         1,24
    Max Bandwidth                %         1,93
    L1/TEX Hit Rate              %        96,00
    L2 Hit Rate                  %        54,20
    Mem Pipes Busy               %         1,93
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        16,38
    Issued Warp Per Scheduler                        0,16
    No Eligible                            %        83,62
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,16
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 6.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,10
    Warp Cycles Per Executed Instruction           cycle         6,12
    Avg. Active Threads Per Warp                                11,12
    Avg. Not Predicated Off Threads Per Warp                    10,59
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.6 cycles being stalled on a fixed latency execution dependency. 
          This represents about 43.0% of the total average of 6.1 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 11.1 threads being active per cycle. This is further reduced    
          to 10.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 398,68
    Executed Instructions                           inst       78 326
    Avg. Issued Instructions Per Scheduler          inst     1 403,77
    Issued Instructions                             inst       78 611
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 11040 fused and 14850 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread             512
    Waves Per SM                                                0,04
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        11,23
    Achieved Active Warps Per SM           warp         3,59
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (11.2%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,17
    Branch Instructions              inst       13 545
    Branch Efficiency                   %        78,71
    Avg. Divergent Branches                      26,39
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 7134 excessive sectors (44% of the total  
          16225 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (512, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,55
    Elapsed Cycles                  cycle       29 138
    Memory Throughput                   %        17,52
    DRAM Throughput                     %         0,14
    Duration                      usecond        37,38
    L1/TEX Cache Throughput             %        19,67
    L2 Cache Throughput                 %         1,84
    SM Active Cycles                cycle    25 950,86
    Compute (SM) Throughput             %        40,57
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,82
    Executed Ipc Elapsed  inst/cycle         1,62
    Issue Slots Busy               %        45,55
    Issued Ipc Active     inst/cycle         1,82
    SM Busy                        %        45,55
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (38.5%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       276,54
    Mem Busy                     %         8,76
    Max Bandwidth                %        17,52
    L1/TEX Hit Rate              %        87,54
    L2 Hit Rate                  %        96,36
    Mem Pipes Busy               %        17,52
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        51,41
    Issued Warp Per Scheduler                        0,51
    No Eligible                            %        48,59
    Active Warps Per Scheduler          warp         4,06
    Eligible Warps Per Scheduler        warp         0,96
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 1.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          4.06 active warps per scheduler, but only an average of 0.96 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         7,90
    Warp Cycles Per Executed Instruction           cycle         7,92
    Avg. Active Threads Per Warp                                 9,28
    Avg. Not Predicated Off Threads Per Warp                     7,87
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.8 cycles being stalled on a fixed latency execution dependency. 
          This represents about 35.6% of the total average of 7.9 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 9.3 threads being active per cycle. This is further reduced to  
          7.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    11 785,18
    Executed Instructions                           inst      659 970
    Avg. Issued Instructions Per Scheduler          inst    11 819,82
    Issued Instructions                             inst      661 910
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 53280 fused and 73260 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    512
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          65 536
    Waves Per SM                                                4,57
    -------------------------------- --------------- ---------------

    WRN   A wave of thread blocks is defined as the maximum number of blocks that can be executed in parallel on the    
          target GPU. The number of blocks in a wave depends on the number of multiprocessors and the theoretical       
          occupancy of the kernel. This kernel launch results in 4 full waves and a partial wave of 63 thread blocks.   
          Under the assumption of a uniform execution duration of all thread blocks, the partial wave may account for   
          up to 20.0% of the total kernel runtime with a lower occupancy of 54.6%. Try launching a grid with no         
          partial wave. The overall impact of this tail effect also lessens with the number of full waves executed for  
          a grid. See the Hardware Model                                                                                
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        45,35
    Achieved Active Warps Per SM           warp        14,51
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (45.4%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst       77 969
    Branch Efficiency                   %        98,84
    Avg. Divergent Branches                      11,79
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 96 excessive sectors (0% of the total     
          33778 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (512, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       777,20
    Elapsed Cycles                  cycle       57 433
    Memory Throughput                   %        23,77
    DRAM Throughput                     %         0,07
    Duration                      usecond        73,89
    L1/TEX Cache Throughput             %        29,97
    L2 Cache Throughput                 %         0,96
    SM Active Cycles                cycle    53 438,14
    Compute (SM) Throughput             %        53,19
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,28
    Executed Ipc Elapsed  inst/cycle         2,12
    Issue Slots Busy               %        57,15
    Issued Ipc Active     inst/cycle         2,29
    SM Busy                        %        57,15
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (51.8%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       139,89
    Mem Busy                     %        14,99
    Max Bandwidth                %        23,77
    L1/TEX Hit Rate              %        92,60
    L2 Hit Rate                  %        95,94
    Mem Pipes Busy               %        23,77
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        57,22
    Issued Warp Per Scheduler                        0,57
    No Eligible                            %        42,78
    Active Warps Per Scheduler          warp         7,11
    Eligible Warps Per Scheduler        warp         1,06
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 1.7 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.11 active warps per scheduler, but only an average of 1.06 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        12,42
    Warp Cycles Per Executed Instruction           cycle        12,44
    Avg. Active Threads Per Warp                                25,37
    Avg. Not Predicated Off Threads Per Warp                    22,91
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 5.0 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 39.9% of the total average of 12.4 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 25.4 threads being active per cycle. This is further reduced    
          to 22.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    30 506,86
    Executed Instructions                           inst    1 708 384
    Avg. Issued Instructions Per Scheduler          inst    30 541,50
    Issued Instructions                             inst    1 710 324
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 53280 fused and 73260 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    512
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread          65 536
    Waves Per SM                                                4,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        88,80
    Achieved Active Warps Per SM           warp        28,42
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (88.8%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst      251 816
    Branch Efficiency                   %        95,51
    Avg. Divergent Branches                     154,05
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1017 excessive sectors (2% of the total   
          58324 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV1<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 3, 3)x(180, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,88
    SM Frequency            cycle/usecond       765,94
    Elapsed Cycles                  cycle       38 629
    Memory Throughput                   %         4,58
    DRAM Throughput                     %         0,09
    Duration                      usecond        50,43
    L1/TEX Cache Throughput             %         5,77
    L2 Cache Throughput                 %         0,55
    SM Active Cycles                cycle    30 666,79
    Compute (SM) Throughput             %        10,20
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,51
    Executed Ipc Elapsed  inst/cycle         0,41
    Issue Slots Busy               %        12,85
    Issued Ipc Active     inst/cycle         0,51
    SM Busy                        %        12,85
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       170,05
    Mem Busy                     %         2,56
    Max Bandwidth                %         4,58
    L1/TEX Hit Rate              %        22,49
    L2 Hit Rate                  %        82,76
    Mem Pipes Busy               %         4,58
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          3.9 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.9 sectors per request, or 5.9*32 = 188.1 bytes of cache data transfers per request.     
          The optimal thread address pattern for 3.9 byte accesses would result in 3.9*32 = 126.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        19,02
    Issued Warp Per Scheduler                        0,19
    No Eligible                            %        80,98
    Active Warps Per Scheduler          warp         1,36
    Eligible Warps Per Scheduler        warp         0,21
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.36 active warps per scheduler, but only an average of 0.21 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 6.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         7,16
    Warp Cycles Per Executed Instruction           cycle         7,19
    Avg. Active Threads Per Warp                                11,87
    Avg. Not Predicated Off Threads Per Warp                    10,86
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 35.1% of the total average of 7.2 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 11.9 threads being active per cycle. This is further reduced    
          to 10.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     3 922,43
    Executed Instructions                           inst      219 656
    Avg. Issued Instructions Per Scheduler          inst     3 939,93
    Issued Instructions                             inst      220 636
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 19949 fused and 26531 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   180
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     18
    Registers Per Thread             register/thread              55
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block           13,21
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread           3 240
    Waves Per SM                                                0,32
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 180    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            6
    Block Limit Shared Mem                block            4
    Block Limit Warps                     block            5
    Theoretical Active Warps per SM        warp           24
    Theoretical Occupancy                     %           75
    Achieved Occupancy                        %        11,49
    Achieved Active Warps Per SM           warp         3,68
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (75.0%) is limited by the required amount of shared memory The difference 
          between calculated theoretical (75.0%) and measured achieved occupancy (11.5%) can be the result of warp      
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst       33 108
    Branch Efficiency                   %        84,66
    Avg. Divergent Branches                      49,88
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 919 excessive sectors (50% of the total   
          1838 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 228 excessive wavefronts (2% of the total 
          11603 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The CUDA  
          Best Practices Guide                                                                                          
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 8, 8)x(50, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,85
    SM Frequency            cycle/usecond       761,35
    Elapsed Cycles                  cycle       22 544
    Memory Throughput                   %        10,49
    DRAM Throughput                     %         0,15
    Duration                      usecond        29,60
    L1/TEX Cache Throughput             %        13,52
    L2 Cache Throughput                 %         1,23
    SM Active Cycles                cycle    19 354,64
    Compute (SM) Throughput             %        13,52
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,63
    Executed Ipc Elapsed  inst/cycle         0,54
    Issue Slots Busy               %        15,74
    Issued Ipc Active     inst/cycle         0,63
    SM Busy                        %        15,74
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       281,08
    Mem Busy                     %         6,76
    Max Bandwidth                %        10,49
    L1/TEX Hit Rate              %        47,44
    L2 Hit Rate                  %        89,89
    Mem Pipes Busy               %        10,49
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        16,73
    Issued Warp Per Scheduler                        0,17
    No Eligible                            %        83,27
    Active Warps Per Scheduler          warp         1,96
    Eligible Warps Per Scheduler        warp         0,18
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 6.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.96 active warps per scheduler, but only an average of 0.18 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,69
    Warp Cycles Per Executed Instruction           cycle        11,77
    Avg. Active Threads Per Warp                                 9,68
    Avg. Not Predicated Off Threads Per Warp                     8,85
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 5.0 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 43.0% of the total average of 11.7 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 9.7 threads being active per cycle. This is further reduced to  
          8.8 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     3 025,89
    Executed Instructions                           inst      169 450
    Avg. Issued Instructions Per Scheduler          inst     3 046,93
    Issued Instructions                             inst      170 628
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 21672 fused and 29423 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    50
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             644
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           3 200
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 50     
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           24
    Block Limit Shared Mem                block           42
    Block Limit Warps                     block           16
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        22,99
    Achieved Active Warps Per SM           warp         7,36
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (23.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst       26 024
    Branch Efficiency                   %        79,39
    Avg. Divergent Branches                      51,36
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 693 excessive sectors (18% of the total   
          3877 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 8, 8)x(50, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,86
    SM Frequency            cycle/usecond       761,02
    Elapsed Cycles                  cycle       22 551
    Memory Throughput                   %        10,48
    DRAM Throughput                     %         0,15
    Duration                      usecond        29,63
    L1/TEX Cache Throughput             %        13,52
    L2 Cache Throughput                 %         1,16
    SM Active Cycles                cycle       19 357
    Compute (SM) Throughput             %        13,51
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,63
    Executed Ipc Elapsed  inst/cycle         0,54
    Issue Slots Busy               %        15,74
    Issued Ipc Active     inst/cycle         0,63
    SM Busy                        %        15,74
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       280,78
    Mem Busy                     %         6,76
    Max Bandwidth                %        10,48
    L1/TEX Hit Rate              %        47,44
    L2 Hit Rate                  %        92,70
    Mem Pipes Busy               %        10,48
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        16,33
    Issued Warp Per Scheduler                        0,16
    No Eligible                            %        83,67
    Active Warps Per Scheduler          warp         1,91
    Eligible Warps Per Scheduler        warp         0,17
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 6.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.91 active warps per scheduler, but only an average of 0.17 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,70
    Warp Cycles Per Executed Instruction           cycle        11,78
    Avg. Active Threads Per Warp                                 9,68
    Avg. Not Predicated Off Threads Per Warp                     8,85
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 5.0 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 43.0% of the total average of 11.7 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 9.7 threads being active per cycle. This is further reduced to  
          8.8 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     3 025,89
    Executed Instructions                           inst      169 450
    Avg. Issued Instructions Per Scheduler          inst     3 046,98
    Issued Instructions                             inst      170 631
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 21672 fused and 29423 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    50
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             644
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           3 200
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 50     
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           24
    Block Limit Shared Mem                block           42
    Block Limit Warps                     block           16
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        23,01
    Achieved Active Warps Per SM           warp         7,36
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (23.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst       26 024
    Branch Efficiency                   %        79,39
    Avg. Divergent Branches                      51,36
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 693 excessive sectors (18% of the total   
          3877 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 8, 8)x(50, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,85
    SM Frequency            cycle/usecond       762,33
    Elapsed Cycles                  cycle       22 548
    Memory Throughput                   %        10,49
    DRAM Throughput                     %         0,15
    Duration                      usecond        29,57
    L1/TEX Cache Throughput             %        13,52
    L2 Cache Throughput                 %         1,23
    SM Active Cycles                cycle    19 377,86
    Compute (SM) Throughput             %        13,52
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,62
    Executed Ipc Elapsed  inst/cycle         0,54
    Issue Slots Busy               %        15,72
    Issued Ipc Active     inst/cycle         0,63
    SM Busy                        %        15,72
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       283,55
    Mem Busy                     %         6,76
    Max Bandwidth                %        10,49
    L1/TEX Hit Rate              %        47,44
    L2 Hit Rate                  %        89,48
    Mem Pipes Busy               %        10,49
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        16,77
    Issued Warp Per Scheduler                        0,17
    No Eligible                            %        83,23
    Active Warps Per Scheduler          warp         1,96
    Eligible Warps Per Scheduler        warp         0,18
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 6.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.96 active warps per scheduler, but only an average of 0.18 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        11,69
    Warp Cycles Per Executed Instruction           cycle        11,77
    Avg. Active Threads Per Warp                                 9,68
    Avg. Not Predicated Off Threads Per Warp                     8,85
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 5.0 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 42.9% of the total average of 11.7 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 9.7 threads being active per cycle. This is further reduced to  
          8.8 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     3 025,89
    Executed Instructions                           inst      169 450
    Avg. Issued Instructions Per Scheduler          inst     3 046,96
    Issued Instructions                             inst      170 630
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 21672 fused and 29423 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                    50
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block             644
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           3 200
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 50     
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           24
    Block Limit Shared Mem                block           42
    Block Limit Warps                     block           16
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        22,99
    Achieved Active Warps Per SM           warp         7,36
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (23.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst       26 024
    Branch Efficiency                   %        79,39
    Avg. Divergent Branches                      51,36
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 693 excessive sectors (18% of the total   
          3877 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  InitRandStates(curandStateXORWOW *, int) (40, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,01
    Elapsed Cycles                  cycle      309 416
    Memory Throughput                   %        74,25
    DRAM Throughput                     %         0,27
    Duration                      usecond       397,18
    L1/TEX Cache Throughput             %        86,84
    L2 Cache Throughput                 %         5,88
    SM Active Cycles                cycle   264 546,71
    Compute (SM) Throughput             %        74,25
    ----------------------- ------------- ------------

    INF   Compute and Memory are well-balanced: To reduce runtime, both computation and memory traffic must be reduced. 
          Check both the Compute Workload Analysis and Memory Workload Analysis sections.                               

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,22
    Executed Ipc Elapsed  inst/cycle         1,04
    Issue Slots Busy               %        30,53
    Issued Ipc Active     inst/cycle         1,22
    SM Busy                        %        31,26
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (31.3%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       509,59
    Mem Busy                     %        39,29
    Max Bandwidth                %        74,25
    L1/TEX Hit Rate              %        98,65
    L2 Hit Rate                  %        97,62
    Mem Pipes Busy               %        74,25
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 23.8 sectors per request, or 23.8*32 = 760.5 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        31,09
    Issued Warp Per Scheduler                        0,31
    No Eligible                            %        68,91
    Active Warps Per Scheduler          warp         2,26
    Eligible Warps Per Scheduler        warp         0,45
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.26 active warps per scheduler, but only an average of 0.45 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         7,27
    Warp Cycles Per Executed Instruction           cycle         7,27
    Avg. Active Threads Per Warp                                23,00
    Avg. Not Predicated Off Threads Per Warp                    14,85
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 3.3 cycles being stalled waiting for the local/global instruction 
          queue to be not full. This represents about 45.3% of the total average of 7.3 cycles between issuing two      
          instructions. Typically this stall occurs only when executing local or global memory instructions extremely   
          frequently. If applicable, consider combining multiple lower-width memory operations into fewer wider memory  
          operations and try interleaving memory operations and math instructions.                                      
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 23.0 threads being active per cycle. This is further reduced    
          to 14.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    80 750,36
    Executed Instructions                           inst    4 522 020
    Avg. Issued Instructions Per Scheduler          inst    80 758,93
    Issued Instructions                             inst    4 522 500
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     40
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           5 120
    Waves Per SM                                                0,36
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        27,68
    Achieved Active Warps Per SM           warp         8,86
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (27.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst       36 516
    Branch Efficiency                   %        96,70
    Avg. Divergent Branches                      20,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 422400 excessive sectors (23% of the      
          total 1854400 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source        
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (40, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,77
    SM Frequency            cycle/usecond       751,63
    Elapsed Cycles                  cycle        9 934
    Memory Throughput                   %        44,69
    DRAM Throughput                     %        10,08
    Duration                      usecond        13,22
    L1/TEX Cache Throughput             %        55,13
    L2 Cache Throughput                 %        44,69
    SM Active Cycles                cycle     7 514,86
    Compute (SM) Throughput             %         4,14
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,17
    Executed Ipc Elapsed  inst/cycle         0,13
    Issue Slots Busy               %         4,50
    Issued Ipc Active     inst/cycle         0,18
    SM Busy                        %         4,50
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        18,62
    Mem Busy                     %        40,92
    Max Bandwidth                %        44,69
    L1/TEX Hit Rate              %        83,15
    L2 Hit Rate                  %        84,77
    Mem Pipes Busy               %         4,14
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1024.0 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 19.3 sectors per request, or 19.3*32 = 616.7 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         4,67
    Issued Warp Per Scheduler                        0,05
    No Eligible                            %        95,33
    Active Warps Per Scheduler          warp         2,14
    Eligible Warps Per Scheduler        warp         0,06
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 21.4 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.14 active warps per scheduler, but only an average of 0.06 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        45,84
    Warp Cycles Per Executed Instruction           cycle        48,03
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,30
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 15.2 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 33.1% of the total         
          average of 45.8 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       322,86
    Executed Instructions                           inst       18 080
    Avg. Issued Instructions Per Scheduler          inst       338,29
    Issued Instructions                             inst       18 944
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 480 fused and 480 non-fused FP32 instructions. By converting pairs of non-fused          
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     40
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           5 120
    Waves Per SM                                                0,36
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        26,36
    Achieved Active Warps Per SM           warp         8,44
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (26.4%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst          960
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 47360 excessive sectors (73% of the total 
          64640 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (40, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,84
    SM Frequency            cycle/usecond       754,89
    Elapsed Cycles                  cycle        5 099
    Memory Throughput                   %        15,72
    DRAM Throughput                     %         5,05
    Duration                      usecond         6,75
    L1/TEX Cache Throughput             %        19,27
    L2 Cache Throughput                 %        15,72
    SM Active Cycles                cycle     3 829,71
    Compute (SM) Throughput             %         6,50
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,33
    Executed Ipc Elapsed  inst/cycle         0,25
    Issue Slots Busy               %         8,62
    Issued Ipc Active     inst/cycle         0,34
    SM Busy                        %         8,62
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         9,44
    Mem Busy                     %        14,42
    Max Bandwidth                %        15,72
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        69,52
    Mem Pipes Busy               %         6,50
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         8,92
    Issued Warp Per Scheduler                        0,09
    No Eligible                            %        91,08
    Active Warps Per Scheduler          warp         2,57
    Eligible Warps Per Scheduler        warp         0,11
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 11.2 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.57 active warps per scheduler, but only an average of 0.11 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        28,85
    Warp Cycles Per Executed Instruction           cycle        30,15
    Avg. Active Threads Per Warp                                31,58
    Avg. Not Predicated Off Threads Per Warp                    29,56
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 16.2 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 56.1% of the total         
          average of 28.8 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       315,71
    Executed Instructions                           inst       17 680
    Avg. Issued Instructions Per Scheduler          inst          330
    Issued Instructions                             inst       18 480
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     40
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread           5 120
    Waves Per SM                                                0,36
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        31,81
    Achieved Active Warps Per SM           warp        10,18
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (31.8%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst        2 760
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3422 excessive sectors (57% of the total  
          6022 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(256, 1, 1), Context 1, Stream 20, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,79
    SM Frequency            cycle/usecond       757,77
    Elapsed Cycles                  cycle        4 829
    Memory Throughput                   %         2,18
    DRAM Throughput                     %         0,19
    Duration                      usecond         6,37
    L1/TEX Cache Throughput             %        39,99
    L2 Cache Throughput                 %         0,71
    SM Active Cycles                cycle       263,07
    Compute (SM) Throughput             %         1,61
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,50
    Executed Ipc Elapsed  inst/cycle         0,03
    Issue Slots Busy               %        12,73
    Issued Ipc Active     inst/cycle         0,51
    SM Busy                        %        12,74
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       346,73
    Mem Busy                     %         2,18
    Max Bandwidth                %         1,61
    L1/TEX Hit Rate              %           25
    L2 Hit Rate                  %        77,26
    Mem Pipes Busy               %         1,61
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,83
    Issued Warp Per Scheduler                        0,13
    No Eligible                            %        87,17
    Active Warps Per Scheduler          warp         1,99
    Eligible Warps Per Scheduler        warp         0,15
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.8 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.99 active warps per scheduler, but only an average of 0.15 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        15,51
    Warp Cycles Per Executed Instruction           cycle        15,88
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    22,62
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.8 cycles being stalled waiting for a scoreboard dependency on   
          an MIO operation (not to TEX or L1). This represents about 31.0% of the total average of 15.5 cycles between  
          issuing two instructions. The primary reason for a high number of stalls due to short scoreboards is          
          typically memory operations to shared memory, but other contributors include frequent execution of special    
          math instructions (e.g. MUFU) or dynamic branching (e.g. BRX, JMX). Consult the Memory Workload Analysis      
          section to verify if there are shared memory operations and reduce bank conflicts, if reported. Assigning     
          frequently accessed values to variables can assist the compiler in using low-latency registers instead of     
          direct memory accesses.                                                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 32.0 threads being active per cycle. This is further reduced    
          to 22.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        32,71
    Executed Instructions                           inst        1 832
    Avg. Issued Instructions Per Scheduler          inst        33,50
    Issued Instructions                             inst        1 876
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   256
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread             256
    Waves Per SM                                                0,02
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block            8
    Block Limit Warps                     block            4
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        24,88
    Achieved Active Warps Per SM           warp         7,96
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (24.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,04
    Branch Instructions              inst           72
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 16 excessive sectors (11% of the total    
          144 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 867 excessive wavefronts (80% of the      
          total 1080 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The  
          CUDA Best Practices Guide                                                                                     
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void InitNewCells<float>(const int *, CellDescriptor *, int) (40, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,70
    SM Frequency            cycle/usecond       742,26
    Elapsed Cycles                  cycle        2 401
    Memory Throughput                   %         2,12
    DRAM Throughput                     %         0,39
    Duration                      usecond         3,23
    L1/TEX Cache Throughput             %         4,98
    L2 Cache Throughput                 %         2,12
    SM Active Cycles                cycle       688,86
    Compute (SM) Throughput             %         1,74
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,19
    Executed Ipc Elapsed  inst/cycle         0,06
    Issue Slots Busy               %         6,06
    Issued Ipc Active     inst/cycle         0,24
    SM Busy                        %         6,06
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       702,97
    Mem Busy                     %         2,12
    Max Bandwidth                %         1,84
    L1/TEX Hit Rate              %        58,19
    L2 Hit Rate                  %        84,30
    Mem Pipes Busy               %         1,43
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.0 sectors per request, or 8.0*32 = 256.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         6,36
    Issued Warp Per Scheduler                        0,06
    No Eligible                            %        93,64
    Active Warps Per Scheduler          warp         2,68
    Eligible Warps Per Scheduler        warp         0,07
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 15.7 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.68 active warps per scheduler, but only an average of 0.07 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        42,12
    Warp Cycles Per Executed Instruction           cycle        53,01
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,07
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 30.4 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 72.2% of the total average of 42.1 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        33,14
    Executed Instructions                           inst        1 856
    Avg. Issued Instructions Per Scheduler          inst        41,71
    Issued Instructions                             inst        2 336
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     40
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           5 120
    Waves Per SM                                                0,36
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        32,86
    Achieved Active Warps Per SM           warp        10,51
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (32.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst          224
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 144 excessive sectors (31% of the total   
          464 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (40, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,96
    SM Frequency            cycle/usecond       774,48
    Elapsed Cycles                  cycle       10 981
    Memory Throughput                   %        47,69
    DRAM Throughput                     %         3,26
    Duration                      usecond        14,18
    L1/TEX Cache Throughput             %        59,32
    L2 Cache Throughput                 %        47,69
    SM Active Cycles                cycle     8 791,07
    Compute (SM) Throughput             %         4,63
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,10
    Executed Ipc Elapsed  inst/cycle         0,08
    Issue Slots Busy               %         2,72
    Issued Ipc Active     inst/cycle         0,11
    SM Busy                        %         2,72
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         6,21
    Mem Busy                     %        29,81
    Max Bandwidth                %        47,69
    L1/TEX Hit Rate              %        47,20
    L2 Hit Rate                  %        90,51
    Mem Pipes Busy               %         4,63
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 7.0 sectors per request, or 7.0*32 = 224.1 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 31.2 sectors per request, or 31.2*32 = 997.4 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,83
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        97,17
    Active Warps Per Scheduler          warp         2,74
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 35.4 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.74 active warps per scheduler, but only an average of 0.03 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        96,75
    Warp Cycles Per Executed Instruction           cycle       102,39
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,59
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 75.2 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 77.7% of the total         
          average of 96.8 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       225,71
    Executed Instructions                           inst       12 640
    Avg. Issued Instructions Per Scheduler          inst       238,88
    Issued Instructions                             inst       13 377
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     40
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           5 120
    Waves Per SM                                                0,36
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        32,98
    Achieved Active Warps Per SM           warp        10,56
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (33.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst        1 280
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 24688 excessive sectors (75% of the total 
          33008 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (40, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,86
    SM Frequency            cycle/usecond       764,77
    Elapsed Cycles                  cycle       10 722
    Memory Throughput                   %         8,58
    DRAM Throughput                     %         2,50
    Duration                      usecond        14,02
    L1/TEX Cache Throughput             %        12,79
    L2 Cache Throughput                 %         8,58
    SM Active Cycles                cycle     8 369,79
    Compute (SM) Throughput             %        16,18
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,82
    Executed Ipc Elapsed  inst/cycle         0,64
    Issue Slots Busy               %        20,72
    Issued Ipc Active     inst/cycle         0,83
    SM Busy                        %        20,72
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         4,69
    Mem Busy                     %         8,58
    Max Bandwidth                %         6,47
    L1/TEX Hit Rate              %        40,88
    L2 Hit Rate                  %        74,95
    Mem Pipes Busy               %         6,10
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        22,69
    Issued Warp Per Scheduler                        0,23
    No Eligible                            %        77,31
    Active Warps Per Scheduler          warp         2,47
    Eligible Warps Per Scheduler        warp         0,28
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.47 active warps per scheduler, but only an average of 0.28 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        10,90
    Warp Cycles Per Executed Instruction           cycle        10,99
    Avg. Active Threads Per Warp                                29,17
    Avg. Not Predicated Off Threads Per Warp                    26,10
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.6 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 42.1% of the total average   
          of 10.9 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data         
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 719,96
    Executed Instructions                           inst       96 318
    Avg. Issued Instructions Per Scheduler          inst     1 734,32
    Issued Instructions                             inst       97 122
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     40
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           5 120
    Waves Per SM                                                0,36
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        28,36
    Achieved Active Warps Per SM           warp         9,08
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (28.4%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,22
    Branch Instructions              inst       20 789
    Branch Efficiency                   %        97,61
    Avg. Divergent Branches                       5,84
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 9 excessive sectors (0% of the total 8241 
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (40, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       776,40
    Elapsed Cycles                  cycle      114 734
    Memory Throughput                   %        20,74
    DRAM Throughput                     %         0,23
    Duration                      usecond       147,78
    L1/TEX Cache Throughput             %        24,09
    L2 Cache Throughput                 %         1,32
    SM Active Cycles                cycle    98 760,79
    Compute (SM) Throughput             %        35,58
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 14%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,65
    Executed Ipc Elapsed  inst/cycle         1,42
    Issue Slots Busy               %        41,33
    Issued Ipc Active     inst/cycle         1,65
    SM Busy                        %        41,33
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (37.4%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       444,13
    Mem Busy                     %        11,32
    Max Bandwidth                %        20,74
    L1/TEX Hit Rate              %        96,87
    L2 Hit Rate                  %        84,95
    Mem Pipes Busy               %        20,74
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        44,13
    Issued Warp Per Scheduler                        0,44
    No Eligible                            %        55,87
    Active Warps Per Scheduler          warp         2,52
    Eligible Warps Per Scheduler        warp         0,57
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.52 active warps per scheduler, but only an average of 0.57 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         5,70
    Warp Cycles Per Executed Instruction           cycle         5,71
    Avg. Active Threads Per Warp                                20,77
    Avg. Not Predicated Off Threads Per Warp                    20,44
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.1 cycles being stalled on a fixed latency execution dependency. 
          This represents about 36.9% of the total average of 5.7 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 20.8 threads being active per cycle. This is further reduced    
          to 20.4 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    40 794,79
    Executed Instructions                           inst    2 284 508
    Avg. Issued Instructions Per Scheduler          inst    40 818,45
    Issued Instructions                             inst    2 285 833
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 424232 fused and 580019 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     40
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           5 120
    Waves Per SM                                                0,36
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        29,48
    Achieved Active Warps Per SM           warp         9,43
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (29.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst      279 493
    Branch Efficiency                   %        91,56
    Avg. Divergent Branches                     224,30
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 10560 excessive sectors (3% of the total  
          392957 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (40, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,98
    SM Frequency            cycle/usecond       777,68
    Elapsed Cycles                  cycle      134 234
    Memory Throughput                   %        17,44
    DRAM Throughput                     %         0,20
    Duration                      usecond       172,61
    L1/TEX Cache Throughput             %        20,26
    L2 Cache Throughput                 %         1,13
    SM Active Cycles                cycle      115 549
    Compute (SM) Throughput             %        33,56
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.4 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 12%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,56
    Executed Ipc Elapsed  inst/cycle         1,34
    Issue Slots Busy               %        38,99
    Issued Ipc Active     inst/cycle         1,56
    SM Busy                        %        38,99
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (32.3%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       380,24
    Mem Busy                     %         9,61
    Max Bandwidth                %        17,44
    L1/TEX Hit Rate              %        96,83
    L2 Hit Rate                  %        85,38
    Mem Pipes Busy               %        17,44
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        41,64
    Issued Warp Per Scheduler                        0,42
    No Eligible                            %        58,36
    Active Warps Per Scheduler          warp         2,50
    Eligible Warps Per Scheduler        warp         0,51
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.50 active warps per scheduler, but only an average of 0.51 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,01
    Warp Cycles Per Executed Instruction           cycle         6,01
    Avg. Active Threads Per Warp                                20,99
    Avg. Not Predicated Off Threads Per Warp                    20,33
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 42.2% of the total average of 6.0 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 21.0 threads being active per cycle. This is further reduced    
          to 20.3 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    45 028,45
    Executed Instructions                           inst    2 521 593
    Avg. Issued Instructions Per Scheduler          inst    45 055,43
    Issued Instructions                             inst    2 523 104
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 417632 fused and 570944 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     40
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           5 120
    Waves Per SM                                                0,36
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        29,29
    Achieved Active Warps Per SM           warp         9,37
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (29.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst      371 428
    Branch Efficiency                   %        92,87
    Avg. Divergent Branches                     244,57
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 9951 excessive sectors (3% of the total   
          388147 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (512, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,05
    SM Frequency            cycle/usecond       787,14
    Elapsed Cycles                  cycle      181 056
    Memory Throughput                   %        27,33
    DRAM Throughput                     %         0,15
    Duration                      usecond       230,02
    L1/TEX Cache Throughput             %        29,08
    L2 Cache Throughput                 %         1,53
    SM Active Cycles                cycle   170 152,36
    Compute (SM) Throughput             %        47,39
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 9% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,02
    Executed Ipc Elapsed  inst/cycle         1,89
    Issue Slots Busy               %        50,42
    Issued Ipc Active     inst/cycle         2,02
    SM Busy                        %        50,42
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (46.1%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       285,34
    Mem Busy                     %        13,67
    Max Bandwidth                %        27,33
    L1/TEX Hit Rate              %        93,34
    L2 Hit Rate                  %        94,28
    Mem Pipes Busy               %        27,33
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        52,64
    Issued Warp Per Scheduler                        0,53
    No Eligible                            %        47,36
    Active Warps Per Scheduler          warp         3,41
    Eligible Warps Per Scheduler        warp         0,86
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 1.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.41 active warps per scheduler, but only an average of 0.86 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,48
    Warp Cycles Per Executed Instruction           cycle         6,48
    Avg. Active Threads Per Warp                                10,76
    Avg. Not Predicated Off Threads Per Warp                    10,43
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.3 cycles being stalled on a fixed latency execution dependency. 
          This represents about 35.5% of the total average of 6.5 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 10.8 threads being active per cycle. This is further reduced    
          to 10.4 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    85 754,79
    Executed Instructions                           inst    4 802 268
    Avg. Issued Instructions Per Scheduler          inst    85 795,59
    Issued Instructions                             inst    4 804 553
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 851960 fused and 1171445 non-fused FP32 instructions. By converting pairs of non-fused   
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    512
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          65 536
    Waves Per SM                                                4,57
    -------------------------------- --------------- ---------------

    WRN   A wave of thread blocks is defined as the maximum number of blocks that can be executed in parallel on the    
          target GPU. The number of blocks in a wave depends on the number of multiprocessors and the theoretical       
          occupancy of the kernel. This kernel launch results in 4 full waves and a partial wave of 63 thread blocks.   
          Under the assumption of a uniform execution duration of all thread blocks, the partial wave may account for   
          up to 20.0% of the total kernel runtime with a lower occupancy of 59.1%. Try launching a grid with no         
          partial wave. The overall impact of this tail effect also lessens with the number of full waves executed for  
          a grid. See the Hardware Model                                                                                
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        40,87
    Achieved Active Warps Per SM           warp        13,08
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (40.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst      549 437
    Branch Efficiency                   %        98,23
    Avg. Divergent Branches                     100,55
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 876 excessive sectors (0% of the total    
          346677 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (512, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,04
    SM Frequency            cycle/usecond       786,04
    Elapsed Cycles                  cycle      281 573
    Memory Throughput                   %        24,29
    DRAM Throughput                     %         0,09
    Duration                      usecond       358,21
    L1/TEX Cache Throughput             %        27,71
    L2 Cache Throughput                 %         1,33
    SM Active Cycles                cycle   270 768,71
    Compute (SM) Throughput             %        43,67
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 6% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,82
    Executed Ipc Elapsed  inst/cycle         1,75
    Issue Slots Busy               %        45,41
    Issued Ipc Active     inst/cycle         1,82
    SM Busy                        %        45,41
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (30.1%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       183,22
    Mem Busy                     %        13,86
    Max Bandwidth                %        24,29
    L1/TEX Hit Rate              %        80,55
    L2 Hit Rate                  %        99,29
    Mem Pipes Busy               %        24,29
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        45,17
    Issued Warp Per Scheduler                        0,45
    No Eligible                            %        54,83
    Active Warps Per Scheduler          warp         7,59
    Eligible Warps Per Scheduler        warp         0,62
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.59 active warps per scheduler, but only an average of 0.62 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        16,79
    Warp Cycles Per Executed Instruction           cycle        16,80
    Avg. Active Threads Per Warp                                17,88
    Avg. Not Predicated Off Threads Per Warp                    16,73
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 10.9 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 64.7% of the total average of 16.8 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 17.9 threads being active per cycle. This is further reduced    
          to 16.7 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   122 927,43
    Executed Instructions                           inst    6 883 936
    Avg. Issued Instructions Per Scheduler          inst   122 968,23
    Issued Instructions                             inst    6 886 221
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 851960 fused and 1171445 non-fused FP32 instructions. By converting pairs of non-fused   
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    512
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread          65 536
    Waves Per SM                                                4,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        95,32
    Achieved Active Warps Per SM           warp        30,50
    ------------------------------- ----------- ------------

    INF   This kernel's theoretical occupancy is not impacted by any block limit.                                       

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst      923 165
    Branch Efficiency                   %        95,52
    Avg. Divergent Branches                     471,70
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 14658 excessive sectors (9% of the total  
          157488 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV1<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (3, 3, 3)x(512, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,35
    Elapsed Cycles                  cycle      270 546
    Memory Throughput                   %        13,65
    DRAM Throughput                     %         0,10
    Duration                      usecond       347,14
    L1/TEX Cache Throughput             %        16,18
    L2 Cache Throughput                 %         0,41
    SM Active Cycles                cycle   228 130,57
    Compute (SM) Throughput             %        27,01
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 6% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,28
    Executed Ipc Elapsed  inst/cycle         1,08
    Issue Slots Busy               %        32,03
    Issued Ipc Active     inst/cycle         1,28
    SM Busy                        %        32,03
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (26.6%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       184,00
    Mem Busy                     %         6,97
    Max Bandwidth                %        13,65
    L1/TEX Hit Rate              %        24,85
    L2 Hit Rate                  %        92,66
    Mem Pipes Busy               %        13,65
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.1 sectors per request, or 5.1*32 = 162.5 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 127.7 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        37,89
    Issued Warp Per Scheduler                        0,38
    No Eligible                            %        62,11
    Active Warps Per Scheduler          warp         2,30
    Eligible Warps Per Scheduler        warp         0,49
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.6 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.30 active warps per scheduler, but only an average of 0.49 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,08
    Warp Cycles Per Executed Instruction           cycle         6,08
    Avg. Active Threads Per Warp                                15,03
    Avg. Not Predicated Off Threads Per Warp                    14,47
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 41.0% of the total average of 6.1 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 15.0 threads being active per cycle. This is further reduced    
          to 14.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       73 028
    Executed Instructions                           inst    4 089 568
    Avg. Issued Instructions Per Scheduler          inst    73 060,29
    Issued Instructions                             inst    4 091 376
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 623640 fused and 847776 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   512
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     27
    Registers Per Thread             register/thread              55
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block           47,01
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread          13 824
    Waves Per SM                                                1,93
    -------------------------------- --------------- ---------------

    WRN   If you execute __syncthreads() to synchronize the threads of a block, it is recommended to have more than the 
          achieved 1 blocks per multiprocessor. This way, blocks that aren't waiting for __syncthreads() can keep the   
          hardware busy.                                                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   A wave of thread blocks is defined as the maximum number of blocks that can be executed in parallel on the    
          target GPU. The number of blocks in a wave depends on the number of multiprocessors and the theoretical       
          occupancy of the kernel. This kernel launch results in 1 full waves and a partial wave of 13 thread blocks.   
          Under the assumption of a uniform execution duration of all thread blocks, the partial wave may account for   
          up to 50.0% of the total kernel runtime with a lower occupancy of 51.3%. Try launching a grid with no         
          partial wave. The overall impact of this tail effect also lessens with the number of full waves executed for  
          a grid. See the Hardware Model                                                                                
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            2
    Block Limit Shared Mem                block            1
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %        24,36
    Achieved Active Warps Per SM           warp         7,79
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the required amount of shared memory The difference 
          between calculated theoretical (50.0%) and measured achieved occupancy (24.4%) can be the result of warp      
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst      576 159
    Branch Efficiency                   %        95,43
    Avg. Divergent Branches                     248,91
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3202 excessive sectors (30% of the total  
          10827 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 2631 excessive wavefronts (1% of the      
          total 255705 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.    
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 8, 8)x(230, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       776,00
    Elapsed Cycles                  cycle      104 375
    Memory Throughput                   %        23,23
    DRAM Throughput                     %         0,25
    Duration                      usecond       134,50
    L1/TEX Cache Throughput             %        27,24
    L2 Cache Throughput                 %         1,46
    SM Active Cycles                cycle    89 032,86
    Compute (SM) Throughput             %        35,71
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 15%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,67
    Executed Ipc Elapsed  inst/cycle         1,43
    Issue Slots Busy               %        41,87
    Issued Ipc Active     inst/cycle         1,67
    SM Busy                        %        41,87
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (37.9%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       473,00
    Mem Busy                     %        12,19
    Max Bandwidth                %        23,23
    L1/TEX Hit Rate              %        39,49
    L2 Hit Rate                  %        86,92
    Mem Pipes Busy               %        23,23
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.2 sectors per request, or 4.2*32 = 134.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        41,90
    Issued Warp Per Scheduler                        0,42
    No Eligible                            %        58,10
    Active Warps Per Scheduler          warp         6,85
    Eligible Warps Per Scheduler        warp         0,57
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.85 active warps per scheduler, but only an average of 0.57 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        16,35
    Warp Cycles Per Executed Instruction           cycle        16,36
    Avg. Active Threads Per Warp                                22,92
    Avg. Not Predicated Off Threads Per Warp                    22,49
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 10.5 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 64.4% of the total average of 16.3 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 22.9 threads being active per cycle. This is further reduced    
          to 22.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    37 235,57
    Executed Instructions                           inst    2 085 192
    Avg. Issued Instructions Per Scheduler          inst    37 275,14
    Issued Instructions                             inst    2 087 408
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 380854 fused and 522558 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   230
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            2,80
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          14 720
    Waves Per SM                                                1,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 230    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            6
    Block Limit Shared Mem                block           11
    Block Limit Warps                     block            4
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        85,45
    Achieved Active Warps Per SM           warp        27,34
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (85.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst      264 980
    Branch Efficiency                   %        93,70
    Avg. Divergent Branches                     158,88
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3166 excessive sectors (16% of the total  
          19948 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 3324 excessive wavefronts (2% of the      
          total 164422 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.    
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 8, 8)x(230, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,92
    Elapsed Cycles                  cycle      105 173
    Memory Throughput                   %        23,06
    DRAM Throughput                     %         0,25
    Duration                      usecond       134,85
    L1/TEX Cache Throughput             %        27,25
    L2 Cache Throughput                 %         1,45
    SM Active Cycles                cycle    88 994,64
    Compute (SM) Throughput             %        35,44
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 15%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,67
    Executed Ipc Elapsed  inst/cycle         1,42
    Issue Slots Busy               %        41,88
    Issued Ipc Active     inst/cycle         1,68
    SM Busy                        %        41,88
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (37.9%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       471,76
    Mem Busy                     %        12,10
    Max Bandwidth                %        23,06
    L1/TEX Hit Rate              %        39,12
    L2 Hit Rate                  %        88,20
    Mem Pipes Busy               %        23,06
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.2 sectors per request, or 4.2*32 = 134.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        41,87
    Issued Warp Per Scheduler                        0,42
    No Eligible                            %        58,13
    Active Warps Per Scheduler          warp         6,84
    Eligible Warps Per Scheduler        warp         0,57
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.84 active warps per scheduler, but only an average of 0.57 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        16,34
    Warp Cycles Per Executed Instruction           cycle        16,36
    Avg. Active Threads Per Warp                                22,92
    Avg. Not Predicated Off Threads Per Warp                    22,49
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 10.5 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 64.3% of the total average of 16.3 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 22.9 threads being active per cycle. This is further reduced    
          to 22.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    37 235,57
    Executed Instructions                           inst    2 085 192
    Avg. Issued Instructions Per Scheduler          inst    37 275,14
    Issued Instructions                             inst    2 087 408
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 380854 fused and 522558 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   230
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            2,80
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          14 720
    Waves Per SM                                                1,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 230    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            6
    Block Limit Shared Mem                block           11
    Block Limit Warps                     block            4
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        85,47
    Achieved Active Warps Per SM           warp        27,35
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (85.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst      264 980
    Branch Efficiency                   %        93,70
    Avg. Divergent Branches                     158,88
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3166 excessive sectors (16% of the total  
          19948 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 3324 excessive wavefronts (2% of the      
          total 164422 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.    
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 8, 8)x(230, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,96
    SM Frequency            cycle/usecond       775,07
    Elapsed Cycles                  cycle      104 057
    Memory Throughput                   %        23,31
    DRAM Throughput                     %         0,25
    Duration                      usecond       134,24
    L1/TEX Cache Throughput             %        27,24
    L2 Cache Throughput                 %         1,47
    SM Active Cycles                cycle    89 010,50
    Compute (SM) Throughput             %        35,83
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 15%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,67
    Executed Ipc Elapsed  inst/cycle         1,43
    Issue Slots Busy               %        41,88
    Issued Ipc Active     inst/cycle         1,68
    SM Busy                        %        41,88
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (37.9%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       473,90
    Mem Busy                     %        12,23
    Max Bandwidth                %        23,31
    L1/TEX Hit Rate              %        39,36
    L2 Hit Rate                  %        87,39
    Mem Pipes Busy               %        23,31
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.2 sectors per request, or 4.2*32 = 134.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        41,92
    Issued Warp Per Scheduler                        0,42
    No Eligible                            %        58,08
    Active Warps Per Scheduler          warp         6,86
    Eligible Warps Per Scheduler        warp         0,57
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.86 active warps per scheduler, but only an average of 0.57 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        16,36
    Warp Cycles Per Executed Instruction           cycle        16,37
    Avg. Active Threads Per Warp                                22,92
    Avg. Not Predicated Off Threads Per Warp                    22,49
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 10.5 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 64.2% of the total average of 16.4 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 22.9 threads being active per cycle. This is further reduced    
          to 22.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    37 235,57
    Executed Instructions                           inst    2 085 192
    Avg. Issued Instructions Per Scheduler          inst    37 275,14
    Issued Instructions                             inst    2 087 408
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 380854 fused and 522558 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   230
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     64
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            2,80
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          14 720
    Waves Per SM                                                1,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 230    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            6
    Block Limit Shared Mem                block           11
    Block Limit Warps                     block            4
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        85,60
    Achieved Active Warps Per SM           warp        27,39
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (85.6%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst      264 980
    Branch Efficiency                   %        93,70
    Avg. Divergent Branches                     158,88
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3166 excessive sectors (16% of the total  
          19948 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 3324 excessive wavefronts (2% of the      
          total 164422 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.    
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  InitRandStates(curandStateXORWOW *, int) (400, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,06
    SM Frequency            cycle/usecond       788,40
    Elapsed Cycles                  cycle    3 101 755
    Memory Throughput                   %        89,47
    DRAM Throughput                     %         0,92
    Duration                      msecond         3,93
    L1/TEX Cache Throughput             %        94,86
    L2 Cache Throughput                 %         7,48
    SM Active Cycles                cycle 2 996 425,50
    Compute (SM) Throughput             %        89,47
    ----------------------- ------------- ------------

    INF   The kernel is utilizing greater than 80.0% of the available compute or memory performance of the device. To   
          further improve performance, work will likely need to be shifted from the most utilized to another unit.      
          Start by analyzing workloads in the Compute Workload Analysis section.                                        

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,30
    Executed Ipc Elapsed  inst/cycle         1,26
    Issue Slots Busy               %        32,55
    Issued Ipc Active     inst/cycle         1,30
    SM Busy                        %        33,35
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (33.3%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,78
    Mem Busy                     %        47,43
    Max Bandwidth                %        89,47
    L1/TEX Hit Rate              %        98,26
    L2 Hit Rate                  %        97,24
    Mem Pipes Busy               %        89,47
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 25.1 sectors per request, or 25.1*32 = 802.5 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        32,63
    Issued Warp Per Scheduler                        0,33
    No Eligible                            %        67,37
    Active Warps Per Scheduler          warp         6,99
    Eligible Warps Per Scheduler        warp         1,10
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.99 active warps per scheduler, but only an average of 1.10 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        21,43
    Warp Cycles Per Executed Instruction           cycle        21,43
    Avg. Active Threads Per Warp                                24,55
    Avg. Not Predicated Off Threads Per Warp                    15,85
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 15.6 cycles being stalled waiting for the local/global            
          instruction queue to be not full. This represents about 72.6% of the total average of 21.4 cycles between     
          issuing two instructions. Typically this stall occurs only when executing local or global memory              
          instructions extremely frequently. If applicable, consider combining multiple lower-width memory operations   
          into fewer wider memory operations and try interleaving memory operations and math instructions.              
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 24.5 threads being active per cycle. This is further reduced    
          to 15.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   975 387,21
    Executed Instructions                           inst   54 621 684
    Avg. Issued Instructions Per Scheduler          inst   975 411,21
    Issued Instructions                             inst   54 623 028
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    400
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          51 200
    Waves Per SM                                                3,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        87,20
    Achieved Active Warps Per SM           warp        27,90
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (87.2%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst      439 044
    Branch Efficiency                   %        97,27
    Avg. Divergent Branches                     200,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 5379840 excessive sectors (23% of the     
          total 23167360 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source       
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (400, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,01
    SM Frequency            cycle/usecond       781,23
    Elapsed Cycles                  cycle       55 527
    Memory Throughput                   %        66,75
    DRAM Throughput                     %        40,25
    Duration                      usecond        71,07
    L1/TEX Cache Throughput             %        83,54
    L2 Cache Throughput                 %        66,75
    SM Active Cycles                cycle    53 370,36
    Compute (SM) Throughput             %         7,41
    ----------------------- ------------- ------------

    WRN   Memory is more heavily utilized than Compute: Look at the Memory Workload Analysis section to identify the L2 
          bottleneck. Check memory replay (coalescing) metrics to make sure you're efficiently utilizing the bytes      
          transferred. Also consider whether it is possible to do more work per memory access (kernel fusion) or        
          whether there are values you can (re)compute.                                                                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,24
    Executed Ipc Elapsed  inst/cycle         0,23
    Issue Slots Busy               %         6,12
    Issued Ipc Active     inst/cycle         0,24
    SM Busy                        %         6,12
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        77,39
    Mem Busy                     %        64,75
    Max Bandwidth                %        66,75
    L1/TEX Hit Rate              %        82,17
    L2 Hit Rate                  %        80,79
    Mem Pipes Busy               %         7,41
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1023.9 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 19.3 sectors per request, or 19.3*32 = 616.7 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         6,50
    Issued Warp Per Scheduler                        0,06
    No Eligible                            %        93,50
    Active Warps Per Scheduler          warp         6,98
    Eligible Warps Per Scheduler        warp         0,11
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 15.4 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.98 active warps per scheduler, but only an average of 0.11 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle       107,47
    Warp Cycles Per Executed Instruction           cycle       108,67
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,30
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 56.1 cycles being stalled waiting for the local/global            
          instruction queue to be not full. This represents about 52.2% of the total average of 107.5 cycles between    
          issuing two instructions. Typically this stall occurs only when executing local or global memory              
          instructions extremely frequently. If applicable, consider combining multiple lower-width memory operations   
          into fewer wider memory operations and try interleaving memory operations and math instructions.              
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     3 228,57
    Executed Instructions                           inst      180 800
    Avg. Issued Instructions Per Scheduler          inst     3 264,57
    Issued Instructions                             inst      182 816
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 4800 fused and 4800 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    400
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          51 200
    Waves Per SM                                                3,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        83,99
    Achieved Active Warps Per SM           warp        26,88
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (84.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst        9 600
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 473600 excessive sectors (73% of the      
          total 646400 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source         
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (400, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,93
    SM Frequency            cycle/usecond       773,23
    Elapsed Cycles                  cycle       20 042
    Memory Throughput                   %        39,58
    DRAM Throughput                     %        12,54
    Duration                      usecond        25,92
    L1/TEX Cache Throughput             %        48,60
    L2 Cache Throughput                 %        39,58
    SM Active Cycles                cycle    18 295,21
    Compute (SM) Throughput             %        16,54
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 4% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,69
    Executed Ipc Elapsed  inst/cycle         0,63
    Issue Slots Busy               %        17,46
    Issued Ipc Active     inst/cycle         0,70
    SM Busy                        %        17,46
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        23,79
    Mem Busy                     %        35,56
    Max Bandwidth                %        39,58
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        69,20
    Mem Pipes Busy               %        16,54
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        17,45
    Issued Warp Per Scheduler                        0,17
    No Eligible                            %        82,55
    Active Warps Per Scheduler          warp         7,10
    Eligible Warps Per Scheduler        warp         0,26
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.7 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.10 active warps per scheduler, but only an average of 0.26 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        40,71
    Warp Cycles Per Executed Instruction           cycle        41,20
    Avg. Active Threads Per Warp                                31,58
    Avg. Not Predicated Off Threads Per Warp                    29,56
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 25.0 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 61.3% of the total         
          average of 40.7 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     3 157,14
    Executed Instructions                           inst      176 800
    Avg. Issued Instructions Per Scheduler          inst     3 195,12
    Issued Instructions                             inst      178 927
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    400
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread          51 200
    Waves Per SM                                                3,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        89,11
    Achieved Active Warps Per SM           warp        28,51
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (89.1%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst       27 600
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 34048 excessive sectors (57% of the total 
          60048 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(256, 1, 1), Context 1, Stream 21, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,87
    SM Frequency            cycle/usecond       758,48
    Elapsed Cycles                  cycle        4 831
    Memory Throughput                   %         2,18
    DRAM Throughput                     %         0,18
    Duration                      usecond         6,37
    L1/TEX Cache Throughput             %        39,96
    L2 Cache Throughput                 %         0,73
    SM Active Cycles                cycle       263,14
    Compute (SM) Throughput             %         1,61
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,50
    Executed Ipc Elapsed  inst/cycle         0,03
    Issue Slots Busy               %        12,73
    Issued Ipc Active     inst/cycle         0,51
    SM Busy                        %        12,74
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       346,73
    Mem Busy                     %         2,18
    Max Bandwidth                %         1,61
    L1/TEX Hit Rate              %           25
    L2 Hit Rate                  %        64,50
    Mem Pipes Busy               %         1,61
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,81
    Issued Warp Per Scheduler                        0,13
    No Eligible                            %        87,19
    Active Warps Per Scheduler          warp         1,98
    Eligible Warps Per Scheduler        warp         0,15
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.8 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.98 active warps per scheduler, but only an average of 0.15 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        15,50
    Warp Cycles Per Executed Instruction           cycle        15,87
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    22,62
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.8 cycles being stalled waiting for a scoreboard dependency on   
          an MIO operation (not to TEX or L1). This represents about 31.0% of the total average of 15.5 cycles between  
          issuing two instructions. The primary reason for a high number of stalls due to short scoreboards is          
          typically memory operations to shared memory, but other contributors include frequent execution of special    
          math instructions (e.g. MUFU) or dynamic branching (e.g. BRX, JMX). Consult the Memory Workload Analysis      
          section to verify if there are shared memory operations and reduce bank conflicts, if reported. Assigning     
          frequently accessed values to variables can assist the compiler in using low-latency registers instead of     
          direct memory accesses.                                                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 32.0 threads being active per cycle. This is further reduced    
          to 22.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        32,71
    Executed Instructions                           inst        1 832
    Avg. Issued Instructions Per Scheduler          inst        33,50
    Issued Instructions                             inst        1 876
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   256
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread             256
    Waves Per SM                                                0,02
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block            8
    Block Limit Warps                     block            4
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        24,88
    Achieved Active Warps Per SM           warp         7,96
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (24.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,04
    Branch Instructions              inst           72
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 16 excessive sectors (11% of the total    
          144 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 867 excessive wavefronts (80% of the      
          total 1080 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The  
          CUDA Best Practices Guide                                                                                     
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void InitNewCells<float>(const int *, CellDescriptor *, int) (400, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,68
    SM Frequency            cycle/usecond       736,77
    Elapsed Cycles                  cycle        2 926
    Memory Throughput                   %         8,21
    DRAM Throughput                     %         0,32
    Duration                      usecond         3,97
    L1/TEX Cache Throughput             %        15,05
    L2 Cache Throughput                 %         1,75
    SM Active Cycles                cycle     1 595,21
    Compute (SM) Throughput             %         8,21
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,47
    Executed Ipc Elapsed  inst/cycle         0,26
    Issue Slots Busy               %        13,25
    Issued Ipc Active     inst/cycle         0,53
    SM Busy                        %        13,25
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       572,58
    Mem Busy                     %         4,22
    Max Bandwidth                %         8,21
    L1/TEX Hit Rate              %        58,19
    L2 Hit Rate                  %        84,41
    Mem Pipes Busy               %         8,21
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.0 sectors per request, or 8.0*32 = 256.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        13,76
    Issued Warp Per Scheduler                        0,14
    No Eligible                            %        86,24
    Active Warps Per Scheduler          warp         3,72
    Eligible Warps Per Scheduler        warp         0,16
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.72 active warps per scheduler, but only an average of 0.16 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        27,04
    Warp Cycles Per Executed Instruction           cycle        30,50
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,66
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 14.0 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 51.9% of the total average of 27.0 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       187,43
    Executed Instructions                           inst       10 496
    Avg. Issued Instructions Per Scheduler          inst       211,43
    Issued Instructions                             inst       11 840
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    400
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          51 200
    Waves Per SM                                                3,57
    -------------------------------- --------------- ---------------

    WRN   A wave of thread blocks is defined as the maximum number of blocks that can be executed in parallel on the    
          target GPU. The number of blocks in a wave depends on the number of multiprocessors and the theoretical       
          occupancy of the kernel. This kernel launch results in 3 full waves and a partial wave of 64 thread blocks.   
          Under the assumption of a uniform execution duration of all thread blocks, the partial wave may account for   
          up to 25.0% of the total kernel runtime with a lower occupancy of 51.5%. Try launching a grid with no         
          partial wave. The overall impact of this tail effect also lessens with the number of full waves executed for  
          a grid. See the Hardware Model                                                                                
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        48,50
    Achieved Active Warps Per SM           warp        15,52
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (48.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst        1 664
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 144 excessive sectors (31% of the total   
          464 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The   
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (400, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,00
    SM Frequency            cycle/usecond       780,37
    Elapsed Cycles                  cycle       80 236
    Memory Throughput                   %        67,63
    DRAM Throughput                     %         7,30
    Duration                      usecond       102,82
    L1/TEX Cache Throughput             %        84,47
    L2 Cache Throughput                 %        67,63
    SM Active Cycles                cycle    76 309,93
    Compute (SM) Throughput             %         6,93
    ----------------------- ------------- ------------

    WRN   Memory is more heavily utilized than Compute: Look at the Memory Workload Analysis section to identify the L2 
          bottleneck. Check memory replay (coalescing) metrics to make sure you're efficiently utilizing the bytes      
          transferred. Also consider whether it is possible to do more work per memory access (kernel fusion) or        
          whether there are values you can (re)compute.                                                                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 1% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,11
    Issue Slots Busy               %         3,00
    Issued Ipc Active     inst/cycle         0,12
    SM Busy                        %         3,00
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        14,01
    Mem Busy                     %        41,31
    Max Bandwidth                %        67,63
    L1/TEX Hit Rate              %        22,21
    L2 Hit Rate                  %        91,05
    Mem Pipes Busy               %         6,93
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 7.0 sectors per request, or 7.0*32 = 225.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 31.2 sectors per request, or 31.2*32 = 998.1 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         3,03
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        96,97
    Active Warps Per Scheduler          warp         6,92
    Eligible Warps Per Scheduler        warp         0,04
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 33.0 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.92 active warps per scheduler, but only an average of 0.04 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle       228,51
    Warp Cycles Per Executed Instruction           cycle       231,93
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,59
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 136.6 cycles being stalled waiting for a scoreboard dependency on 
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 59.8% of the total         
          average of 228.5 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX     
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     2 257,14
    Executed Instructions                           inst      126 400
    Avg. Issued Instructions Per Scheduler          inst     2 290,95
    Issued Instructions                             inst      128 293
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    400
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          51 200
    Waves Per SM                                                3,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        85,90
    Achieved Active Warps Per SM           warp        27,49
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (85.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst       12 800
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 246902 excessive sectors (75% of the      
          total 330102 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source         
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (400, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,95
    SM Frequency            cycle/usecond       774,05
    Elapsed Cycles                  cycle       54 372
    Memory Throughput                   %        15,20
    DRAM Throughput                     %         4,63
    Duration                      usecond        70,24
    L1/TEX Cache Throughput             %        24,23
    L2 Cache Throughput                 %        15,20
    SM Active Cycles                cycle    51 546,71
    Compute (SM) Throughput             %        29,30
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,23
    Executed Ipc Elapsed  inst/cycle         1,17
    Issue Slots Busy               %        30,90
    Issued Ipc Active     inst/cycle         1,24
    SM Busy                        %        30,90
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         8,81
    Mem Busy                     %        15,20
    Max Bandwidth                %        11,99
    L1/TEX Hit Rate              %        32,34
    L2 Hit Rate                  %        73,42
    Mem Pipes Busy               %        11,01
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        31,43
    Issued Warp Per Scheduler                        0,31
    No Eligible                            %        68,57
    Active Warps Per Scheduler          warp         6,70
    Eligible Warps Per Scheduler        warp         0,62
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.70 active warps per scheduler, but only an average of 0.62 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        21,33
    Warp Cycles Per Executed Instruction           cycle        21,38
    Avg. Active Threads Per Warp                                31,57
    Avg. Not Predicated Off Threads Per Warp                    28,25
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 12.6 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 59.1% of the total         
          average of 21.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    15 889,52
    Executed Instructions                           inst      889 813
    Avg. Issued Instructions Per Scheduler          inst    15 929,52
    Issued Instructions                             inst      892 053
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    400
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          51 200
    Waves Per SM                                                3,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        82,11
    Achieved Active Warps Per SM           warp        26,28
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (82.1%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,21
    Branch Instructions              inst      189 658
    Branch Efficiency                   %        99,68
    Avg. Divergent Branches                       7,23
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (400, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,06
    SM Frequency            cycle/usecond       788,56
    Elapsed Cycles                  cycle    3 332 106
    Memory Throughput                   %        44,61
    DRAM Throughput                     %         0,09
    Duration                      msecond         4,23
    L1/TEX Cache Throughput             %        48,51
    L2 Cache Throughput                 %         2,46
    SM Active Cycles                cycle 3 260 419,50
    Compute (SM) Throughput             %        74,26
    ----------------------- ------------- ------------

    WRN   Compute is more heavily utilized than Memory: Look at the Compute Workload Analysis section to see what the   
          compute pipelines are spending their time doing. Also, consider whether any computation is redundant and      
          could be reduced or moved to look-up tables.                                                                  

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 48%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         3,04
    Executed Ipc Elapsed  inst/cycle         2,97
    Issue Slots Busy               %        75,89
    Issued Ipc Active     inst/cycle         3,04
    SM Busy                        %        75,89
    -------------------- ----------- ------------

    WRN   FMA is the highest-utilized pipeline (72.1%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. The pipeline is well-utilized, but might become a bottleneck if more work is added. Based on the  
          number of executed instructions, the highest utilized pipeline (72.1%) is FMA. It executes 32-bit floating    
          point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD) operations. Comparing the two, the overall pipeline    
          utilization appears to be caused by frequent, low-latency instructions. See the Kernel Profiling Guide        
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-decoder) or hover over the          
          pipeline name to understand the workloads handled by each pipeline. The Instruction Statistics section shows  
          the mix of executed instructions in this kernel. Check the Warp State Statistics section for which reasons    
          cause warps to stall.                                                                                         

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       168,73
    Mem Busy                     %        24,26
    Max Bandwidth                %        44,61
    L1/TEX Hit Rate              %        94,42
    L2 Hit Rate                  %        98,69
    Mem Pipes Busy               %        44,61
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        77,30
    Issued Warp Per Scheduler                        0,77
    No Eligible                            %        22,70
    Active Warps Per Scheduler          warp         7,04
    Eligible Warps Per Scheduler        warp         2,59
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,11
    Warp Cycles Per Executed Instruction           cycle         9,11
    Avg. Active Threads Per Warp                                30,92
    Avg. Not Predicated Off Threads Per Warp                    30,83
    ---------------------------------------- ----------- ------------

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst 2 474 356,09
    Executed Instructions                           inst  138 563 941
    Avg. Issued Instructions Per Scheduler          inst 2 474 391,05
    Issued Instructions                             inst  138 565 899
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 27566080 fused and 37870360 non-fused FP32 instructions. By converting pairs of          
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    400
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          51 200
    Waves Per SM                                                3,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        86,46
    Achieved Active Warps Per SM           warp        27,67
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (86.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst   15 364 818
    Branch Efficiency                   %        99,19
    Avg. Divergent Branches                   1 182,12
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (400, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,10
    SM Frequency            cycle/usecond       793,98
    Elapsed Cycles                  cycle    3 724 985
    Memory Throughput                   %        39,76
    DRAM Throughput                     %         0,08
    Duration                      msecond         4,69
    L1/TEX Cache Throughput             %        42,93
    L2 Cache Throughput                 %         1,15
    SM Active Cycles                cycle 3 592 271,86
    Compute (SM) Throughput             %        75,16
    ----------------------- ------------- ------------

    WRN   Compute is more heavily utilized than Memory: Look at the Compute Workload Analysis section to see what the   
          compute pipelines are spending their time doing. Also, consider whether any computation is redundant and      
          could be reduced or moved to look-up tables.                                                                  

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 43%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         3,12
    Executed Ipc Elapsed  inst/cycle         3,01
    Issue Slots Busy               %        77,94
    Issued Ipc Active     inst/cycle         3,12
    SM Busy                        %        77,94
    -------------------- ----------- ------------

    WRN   FMA is the highest-utilized pipeline (66.1%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. The pipeline is well-utilized, but might become a bottleneck if more work is added. Based on the  
          number of executed instructions, the highest utilized pipeline (66.1%) is FMA. It executes 32-bit floating    
          point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD) operations. Comparing the two, the overall pipeline    
          utilization appears to be caused by frequent, low-latency instructions. See the Kernel Profiling Guide        
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-decoder) or hover over the          
          pipeline name to understand the workloads handled by each pipeline. The Instruction Statistics section shows  
          the mix of executed instructions in this kernel. Check the Warp State Statistics section for which reasons    
          cause warps to stall.                                                                                         

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       147,46
    Mem Busy                     %        21,46
    Max Bandwidth                %        39,76
    L1/TEX Hit Rate              %        97,03
    L2 Hit Rate                  %        94,79
    Mem Pipes Busy               %        39,76
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        78,97
    Issued Warp Per Scheduler                        0,79
    No Eligible                            %        21,03
    Active Warps Per Scheduler          warp         7,03
    Eligible Warps Per Scheduler        warp         2,47
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,90
    Warp Cycles Per Executed Instruction           cycle         8,90
    Avg. Active Threads Per Warp                                31,03
    Avg. Not Predicated Off Threads Per Warp                    30,31
    ---------------------------------------- ----------- ------------

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst 2 799 702,88
    Executed Instructions                           inst  156 783 361
    Avg. Issued Instructions Per Scheduler          inst 2 799 734,79
    Issued Instructions                             inst  156 785 148
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 27468672 fused and 37736424 non-fused FP32 instructions. By converting pairs of          
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    400
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          51 200
    Waves Per SM                                                3,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        86,77
    Achieved Active Warps Per SM           warp        27,77
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (86.8%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst   21 809 148
    Branch Efficiency                   %        99,41
    Avg. Divergent Branches                   1 193,09
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (512, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,11
    SM Frequency            cycle/usecond       795,05
    Elapsed Cycles                  cycle    4 209 632
    Memory Throughput                   %        40,09
    DRAM Throughput                     %         0,06
    Duration                      msecond         5,29
    L1/TEX Cache Throughput             %        42,59
    L2 Cache Throughput                 %         1,60
    SM Active Cycles                cycle 3 963 112,07
    Compute (SM) Throughput             %        66,33
    ----------------------- ------------- ------------

    WRN   Compute is more heavily utilized than Memory: Look at the Compute Workload Analysis section to see what the   
          compute pipelines are spending their time doing. Also, consider whether any computation is redundant and      
          could be reduced or moved to look-up tables.                                                                  

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 38%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,82
    Executed Ipc Elapsed  inst/cycle         2,65
    Issue Slots Busy               %        70,46
    Issued Ipc Active     inst/cycle         2,82
    SM Busy                        %        70,46
    -------------------- ----------- ------------

    WRN   FMA is the highest-utilized pipeline (69.7%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. The pipeline is well-utilized, but might become a bottleneck if more work is added. Based on the  
          number of executed instructions, the highest utilized pipeline (69.7%) is FMA. It executes 32-bit floating    
          point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD) operations. Comparing the two, the overall pipeline    
          utilization appears to be caused by frequent, low-latency instructions. See the Kernel Profiling Guide        
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-decoder) or hover over the          
          pipeline name to understand the workloads handled by each pipeline. The Instruction Statistics section shows  
          the mix of executed instructions in this kernel. Check the Warp State Statistics section for which reasons    
          cause warps to stall.                                                                                         

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       116,83
    Mem Busy                     %        20,05
    Max Bandwidth                %        40,09
    L1/TEX Hit Rate              %        95,11
    L2 Hit Rate                  %        96,68
    Mem Pipes Busy               %        40,09
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 136.5 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        71,95
    Issued Warp Per Scheduler                        0,72
    No Eligible                            %        28,05
    Active Warps Per Scheduler          warp         6,52
    Eligible Warps Per Scheduler        warp         2,30
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,06
    Warp Cycles Per Executed Instruction           cycle         9,06
    Avg. Active Threads Per Warp                                27,23
    Avg. Not Predicated Off Threads Per Warp                    27,15
    ---------------------------------------- ----------- ------------

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst 2 792 348,07
    Executed Instructions                           inst  156 371 492
    Avg. Issued Instructions Per Scheduler          inst 2 792 385,29
    Issued Instructions                             inst  156 373 576
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 31271912 fused and 42998879 non-fused FP32 instructions. By converting pairs of          
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    512
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          65 536
    Waves Per SM                                                4,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        80,61
    Achieved Active Warps Per SM           warp        25,80
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (80.6%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst   17 315 818
    Branch Efficiency                   %        99,44
    Avg. Divergent Branches                     922,93
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 5544 excessive sectors (0% of the total   
          11837321 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.  
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (512, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,91
    SM Frequency            cycle/usecond       769,10
    Elapsed Cycles                  cycle    4 157 217
    Memory Throughput                   %        41,43
    DRAM Throughput                     %         0,07
    Duration                      msecond         5,41
    L1/TEX Cache Throughput             %        44,55
    L2 Cache Throughput                 %         1,10
    SM Active Cycles                cycle 3 866 666,29
    Compute (SM) Throughput             %        66,32
    ----------------------- ------------- ------------

    WRN   Compute is more heavily utilized than Memory: Look at the Compute Workload Analysis section to see what the   
          compute pipelines are spending their time doing. Also, consider whether any computation is redundant and      
          could be reduced or moved to look-up tables.                                                                  

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 39%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,85
    Executed Ipc Elapsed  inst/cycle         2,65
    Issue Slots Busy               %        71,31
    Issued Ipc Active     inst/cycle         2,85
    SM Busy                        %        71,31
    -------------------- ----------- ------------

    WRN   FMA is the highest-utilized pipeline (69.0%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. The pipeline is well-utilized, but might become a bottleneck if more work is added. Based on the  
          number of executed instructions, the highest utilized pipeline (69.0%) is FMA. It executes 32-bit floating    
          point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD) operations. Comparing the two, the overall pipeline    
          utilization appears to be caused by frequent, low-latency instructions. See the Kernel Profiling Guide        
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-decoder) or hover over the          
          pipeline name to understand the workloads handled by each pipeline. The Instruction Statistics section shows  
          the mix of executed instructions in this kernel. Check the Warp State Statistics section for which reasons    
          cause warps to stall.                                                                                         

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       130,40
    Mem Busy                     %        20,86
    Max Bandwidth                %        41,43
    L1/TEX Hit Rate              %        38,17
    L2 Hit Rate                  %        94,83
    Mem Pipes Busy               %        41,43
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 136.5 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        71,54
    Issued Warp Per Scheduler                        0,72
    No Eligible                            %        28,46
    Active Warps Per Scheduler          warp         7,51
    Eligible Warps Per Scheduler        warp         2,15
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        10,50
    Warp Cycles Per Executed Instruction           cycle        10,50
    Avg. Active Threads Per Warp                                27,30
    Avg. Not Predicated Off Threads Per Warp                    27,18
    ---------------------------------------- ----------- ------------

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst 2 757 201,52
    Executed Instructions                           inst  154 403 285
    Avg. Issued Instructions Per Scheduler          inst 2 757 238,73
    Issued Instructions                             inst  154 405 369
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 31271912 fused and 42998879 non-fused FP32 instructions. By converting pairs of          
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    512
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread          65 536
    Waves Per SM                                                4,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        93,78
    Achieved Active Warps Per SM           warp        30,01
    ------------------------------- ----------- ------------

    INF   This kernel's theoretical occupancy is not impacted by any block limit.                                       

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst   17 610 197
    Branch Efficiency                   %        99,24
    Avg. Divergent Branches                   1 289,62
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 92067 excessive sectors (15% of the total 
          618367 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 8, 8)x(910, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,00
    SM Frequency            cycle/usecond       780,16
    Elapsed Cycles                  cycle    4 939 004
    Memory Throughput                   %        31,03
    DRAM Throughput                     %         0,06
    Duration                      msecond         6,33
    L1/TEX Cache Throughput             %        31,46
    L2 Cache Throughput                 %         0,36
    SM Active Cycles                cycle 4 871 901,93
    Compute (SM) Throughput             %        50,01
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 32%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,03
    Executed Ipc Elapsed  inst/cycle         2,00
    Issue Slots Busy               %        50,70
    Issued Ipc Active     inst/cycle         2,03
    SM Busy                        %        50,70
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (49.6%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       112,20
    Mem Busy                     %        15,68
    Max Bandwidth                %        31,03
    L1/TEX Hit Rate              %        36,19
    L2 Hit Rate                  %        88,99
    Mem Pipes Busy               %        31,03
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 140.5 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.7 sectors per request, or 4.7*32 = 151.1 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        50,69
    Issued Warp Per Scheduler                        0,51
    No Eligible                            %        49,31
    Active Warps Per Scheduler          warp         7,25
    Eligible Warps Per Scheduler        warp         0,76
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.25 active warps per scheduler, but only an average of 0.76 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,30
    Warp Cycles Per Executed Instruction           cycle        14,30
    Avg. Active Threads Per Warp                                30,41
    Avg. Not Predicated Off Threads Per Warp                    30,26
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 8.7 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 61.0% of the total average of 14.3 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst 2 469 917,91
    Executed Instructions                           inst  138 315 403
    Avg. Issued Instructions Per Scheduler          inst 2 469 951,73
    Issued Instructions                             inst  138 317 297
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 28011444 fused and 38505983 non-fused FP32 instructions. By converting pairs of          
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   910
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    128
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            9,39
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         116 480
    Waves Per SM                                                9,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 910    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            1
    Block Limit Shared Mem                block            3
    Block Limit Warps                     block            1
    Theoretical Active Warps per SM        warp           29
    Theoretical Occupancy                     %        90,62
    Achieved Occupancy                        %        90,62
    Achieved Active Warps Per SM           warp        29,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (90.6%) is limited by the number of required registers This kernel's      
          theoretical occupancy (90.6%) is limited by the number of warps within each block See the CUDA Best           
          Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more      
          details on optimizing occupancy.                                                                              

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst   16 173 311
    Branch Efficiency                   %        99,31
    Avg. Divergent Branches                   1 048,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 40917 excessive sectors (18% of the total 
          231270 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 97986 excessive wavefronts (1% of the     
          total 10754770 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.  
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 8, 8)x(910, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,91
    Elapsed Cycles                  cycle    4 941 047
    Memory Throughput                   %        31,02
    DRAM Throughput                     %         0,05
    Duration                      msecond         6,34
    L1/TEX Cache Throughput             %        31,44
    L2 Cache Throughput                 %         0,35
    SM Active Cycles                cycle 4 874 727,43
    Compute (SM) Throughput             %        49,99
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 32%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,03
    Executed Ipc Elapsed  inst/cycle         2,00
    Issue Slots Busy               %        50,67
    Issued Ipc Active     inst/cycle         2,03
    SM Busy                        %        50,67
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (49.5%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        97,32
    Mem Busy                     %        15,67
    Max Bandwidth                %        31,02
    L1/TEX Hit Rate              %        36,35
    L2 Hit Rate                  %        89,97
    Mem Pipes Busy               %        31,02
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 140.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.7 sectors per request, or 4.7*32 = 151.1 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        50,69
    Issued Warp Per Scheduler                        0,51
    No Eligible                            %        49,31
    Active Warps Per Scheduler          warp         7,25
    Eligible Warps Per Scheduler        warp         0,76
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.25 active warps per scheduler, but only an average of 0.76 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,30
    Warp Cycles Per Executed Instruction           cycle        14,30
    Avg. Active Threads Per Warp                                30,41
    Avg. Not Predicated Off Threads Per Warp                    30,26
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 8.7 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 61.0% of the total average of 14.3 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst 2 469 917,91
    Executed Instructions                           inst  138 315 403
    Avg. Issued Instructions Per Scheduler          inst 2 469 951,68
    Issued Instructions                             inst  138 317 294
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 28011444 fused and 38505983 non-fused FP32 instructions. By converting pairs of          
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   910
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    128
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            9,39
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         116 480
    Waves Per SM                                                9,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 910    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            1
    Block Limit Shared Mem                block            3
    Block Limit Warps                     block            1
    Theoretical Active Warps per SM        warp           29
    Theoretical Occupancy                     %        90,62
    Achieved Occupancy                        %        90,62
    Achieved Active Warps Per SM           warp        29,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (90.6%) is limited by the number of required registers This kernel's      
          theoretical occupancy (90.6%) is limited by the number of warps within each block See the CUDA Best           
          Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more      
          details on optimizing occupancy.                                                                              

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst   16 173 311
    Branch Efficiency                   %        99,31
    Avg. Divergent Branches                   1 048,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 40917 excessive sectors (18% of the total 
          231270 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 97986 excessive wavefronts (1% of the     
          total 10754770 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.  
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (2, 8, 8)x(910, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,00
    SM Frequency            cycle/usecond       780,34
    Elapsed Cycles                  cycle    4 941 666
    Memory Throughput                   %        31,02
    DRAM Throughput                     %         0,05
    Duration                      msecond         6,33
    L1/TEX Cache Throughput             %        31,45
    L2 Cache Throughput                 %         0,36
    SM Active Cycles                cycle 4 874 122,36
    Compute (SM) Throughput             %        49,98
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 32%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,03
    Executed Ipc Elapsed  inst/cycle         2,00
    Issue Slots Busy               %        50,67
    Issued Ipc Active     inst/cycle         2,03
    SM Busy                        %        50,67
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (49.5%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       102,50
    Mem Busy                     %        15,67
    Max Bandwidth                %        31,02
    L1/TEX Hit Rate              %        36,92
    L2 Hit Rate                  %        89,16
    Mem Pipes Busy               %        31,02
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 140.5 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.7 sectors per request, or 4.7*32 = 151.1 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        50,68
    Issued Warp Per Scheduler                        0,51
    No Eligible                            %        49,32
    Active Warps Per Scheduler          warp         7,25
    Eligible Warps Per Scheduler        warp         0,76
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.25 active warps per scheduler, but only an average of 0.76 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,30
    Warp Cycles Per Executed Instruction           cycle        14,30
    Avg. Active Threads Per Warp                                30,41
    Avg. Not Predicated Off Threads Per Warp                    30,26
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 8.7 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 61.0% of the total average of 14.3 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst 2 469 917,91
    Executed Instructions                           inst  138 315 403
    Avg. Issued Instructions Per Scheduler          inst 2 469 951,96
    Issued Instructions                             inst  138 317 310
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 28011444 fused and 38505983 non-fused FP32 instructions. By converting pairs of          
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   910
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    128
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            9,39
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         116 480
    Waves Per SM                                                9,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 910    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            1
    Block Limit Shared Mem                block            3
    Block Limit Warps                     block            1
    Theoretical Active Warps per SM        warp           29
    Theoretical Occupancy                     %        90,62
    Achieved Occupancy                        %        90,62
    Achieved Active Warps Per SM           warp        29,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (90.6%) is limited by the number of required registers This kernel's      
          theoretical occupancy (90.6%) is limited by the number of warps within each block See the CUDA Best           
          Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more      
          details on optimizing occupancy.                                                                              

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst   16 173 311
    Branch Efficiency                   %        99,31
    Avg. Divergent Branches                   1 048,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 40917 excessive sectors (18% of the total 
          231270 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 97986 excessive wavefronts (1% of the     
          total 10754770 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.  
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  InitRandStates(curandStateXORWOW *, int) (32, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,04
    SM Frequency            cycle/usecond       785,65
    Elapsed Cycles                  cycle      299 907
    Memory Throughput                   %        61,78
    DRAM Throughput                     %         0,23
    Duration                      usecond       381,73
    L1/TEX Cache Throughput             %        85,58
    L2 Cache Throughput                 %         4,90
    SM Active Cycles                cycle   216 497,07
    Compute (SM) Throughput             %        61,78
    ----------------------- ------------- ------------

    INF   Compute and Memory are well-balanced: To reduce runtime, both computation and memory traffic must be reduced. 
          Check both the Compute Workload Analysis and Memory Workload Analysis sections.                               

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,20
    Executed Ipc Elapsed  inst/cycle         0,87
    Issue Slots Busy               %        30,08
    Issued Ipc Active     inst/cycle         1,20
    SM Busy                        %        30,80
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (30.8%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       441,03
    Mem Busy                     %        32,70
    Max Bandwidth                %        61,78
    L1/TEX Hit Rate              %        98,58
    L2 Hit Rate                  %        96,11
    Mem Pipes Busy               %        61,78
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 23.8 sectors per request, or 23.8*32 = 762.4 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        30,78
    Issued Warp Per Scheduler                        0,31
    No Eligible                            %        69,22
    Active Warps Per Scheduler          warp         1,93
    Eligible Warps Per Scheduler        warp         0,40
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.93 active warps per scheduler, but only an average of 0.40 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,26
    Warp Cycles Per Executed Instruction           cycle         6,26
    Avg. Active Threads Per Warp                                23,07
    Avg. Not Predicated Off Threads Per Warp                    14,90
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.4 cycles being stalled waiting for the local/global instruction 
          queue to be not full. This represents about 38.3% of the total average of 6.3 cycles between issuing two      
          instructions. Typically this stall occurs only when executing local or global memory instructions extremely   
          frequently. If applicable, consider combining multiple lower-width memory operations into fewer wider memory  
          operations and try interleaving memory operations and math instructions.                                      
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 23.1 threads being active per cycle. This is further reduced    
          to 14.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    65 112,36
    Executed Instructions                           inst    3 646 292
    Avg. Issued Instructions Per Scheduler          inst    65 119,21
    Issued Instructions                             inst    3 646 676
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     32
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           4 096
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        23,60
    Achieved Active Warps Per SM           warp         7,55
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (23.6%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst       29 316
    Branch Efficiency                   %        96,71
    Avg. Divergent Branches                      16,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 341504 excessive sectors (23% of the      
          total 1497856 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source        
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (32, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,63
    SM Frequency            cycle/usecond       729,71
    Elapsed Cycles                  cycle        7 895
    Memory Throughput                   %        34,90
    DRAM Throughput                     %        10,09
    Duration                      usecond        10,82
    L1/TEX Cache Throughput             %        44,97
    L2 Cache Throughput                 %        34,90
    SM Active Cycles                cycle     4 999,64
    Compute (SM) Throughput             %         4,17
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,21
    Executed Ipc Elapsed  inst/cycle         0,13
    Issue Slots Busy               %         5,43
    Issued Ipc Active     inst/cycle         0,22
    SM Busy                        %         5,43
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        18,19
    Mem Busy                     %        34,79
    Max Bandwidth                %        34,90
    L1/TEX Hit Rate              %        83,17
    L2 Hit Rate                  %        86,75
    Mem Pipes Busy               %         4,17
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1024.0 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 19.3 sectors per request, or 19.3*32 = 616.7 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         5,53
    Issued Warp Per Scheduler                        0,06
    No Eligible                            %        94,47
    Active Warps Per Scheduler          warp         1,90
    Eligible Warps Per Scheduler        warp         0,07
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 18.1 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.90 active warps per scheduler, but only an average of 0.07 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        34,30
    Warp Cycles Per Executed Instruction           cycle        36,04
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,30
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 13.0 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 37.9% of the total         
          average of 34.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       258,29
    Executed Instructions                           inst       14 464
    Avg. Issued Instructions Per Scheduler          inst       271,43
    Issued Instructions                             inst       15 200
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 384 fused and 384 non-fused FP32 instructions. By converting pairs of non-fused          
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     32
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           4 096
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        22,75
    Achieved Active Warps Per SM           warp         7,28
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (22.8%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst          768
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 37888 excessive sectors (73% of the total 
          51712 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (32, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,87
    SM Frequency            cycle/usecond       767,79
    Elapsed Cycles                  cycle        4 623
    Memory Throughput                   %        14,31
    DRAM Throughput                     %         5,82
    Duration                      usecond         6,02
    L1/TEX Cache Throughput             %        17,02
    L2 Cache Throughput                 %        14,31
    SM Active Cycles                cycle     3 172,64
    Compute (SM) Throughput             %         5,74
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 1% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,32
    Executed Ipc Elapsed  inst/cycle         0,22
    Issue Slots Busy               %         8,32
    Issued Ipc Active     inst/cycle         0,33
    SM Busy                        %         8,32
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        10,93
    Mem Busy                     %        14,31
    Max Bandwidth                %        14,12
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        69,06
    Mem Pipes Busy               %         5,74
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         8,43
    Issued Warp Per Scheduler                        0,08
    No Eligible                            %        91,57
    Active Warps Per Scheduler          warp         2,17
    Eligible Warps Per Scheduler        warp         0,10
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 11.9 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.17 active warps per scheduler, but only an average of 0.10 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        25,75
    Warp Cycles Per Executed Instruction           cycle        26,92
    Avg. Active Threads Per Warp                                31,58
    Avg. Not Predicated Off Threads Per Warp                    29,56
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 14.1 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 54.6% of the total         
          average of 25.8 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       252,57
    Executed Instructions                           inst       14 144
    Avg. Issued Instructions Per Scheduler          inst          264
    Issued Instructions                             inst       14 784
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     32
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread           4 096
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        26,97
    Achieved Active Warps Per SM           warp         8,63
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (27.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst        2 208
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3486 excessive sectors (63% of the total  
          5566 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)1>(const T1 *, T1 *, T2, T2) (4, 1, 1)x(512, 1, 1), Context 1, Stream 22, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,78
    SM Frequency            cycle/usecond       759,57
    Elapsed Cycles                  cycle        5 519
    Memory Throughput                   %        10,94
    DRAM Throughput                     %         1,23
    Duration                      usecond         7,26
    L1/TEX Cache Throughput             %        49,04
    L2 Cache Throughput                 %         2,64
    SM Active Cycles                cycle     1 230,50
    Compute (SM) Throughput             %        10,94
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,70
    Executed Ipc Elapsed  inst/cycle         0,16
    Issue Slots Busy               %        17,93
    Issued Ipc Active     inst/cycle         0,72
    SM Busy                        %        21,55
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         2,28
    Mem Busy                     %        10,53
    Max Bandwidth                %        10,94
    L1/TEX Hit Rate              %        23,26
    L2 Hit Rate                  %        60,33
    Mem Pipes Busy               %        10,94
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,05
    Issued Warp Per Scheduler                        0,18
    No Eligible                            %        81,95
    Active Warps Per Scheduler          warp         3,97
    Eligible Warps Per Scheduler        warp         0,32
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.97 active warps per scheduler, but only an average of 0.32 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        21,96
    Warp Cycles Per Executed Instruction           cycle        22,43
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    20,31
    ---------------------------------------- ----------- ------------

    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 32.0 threads being active per cycle. This is further reduced    
          to 20.3 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst          216
    Executed Instructions                           inst       12 096
    Avg. Issued Instructions Per Scheduler          inst       220,57
    Issued Instructions                             inst       12 352
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   512
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              21
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread           2 048
    Waves Per SM                                                0,14
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            5
    Block Limit Shared Mem                block            8
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        49,49
    Achieved Active Warps Per SM           warp        15,84
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (49.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,02
    Branch Instructions              inst          256
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 128 excessive sectors (11% of the total   
          1152 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 3660 excessive wavefronts (77% of the     
          total 4768 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The  
          CUDA Best Practices Guide                                                                                     
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(2, 1, 1), Context 1, Stream 22, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,94
    SM Frequency            cycle/usecond       774,40
    Elapsed Cycles                  cycle       19 679
    Memory Throughput                   %         0,42
    DRAM Throughput                     %         0,01
    Duration                      usecond        25,41
    L1/TEX Cache Throughput             %         6,23
    L2 Cache Throughput                 %         0,14
    SM Active Cycles                cycle        1 320
    Compute (SM) Throughput             %         0,42
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         3,07
    Issued Ipc Active     inst/cycle         0,12
    SM Busy                        %         3,07
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        16,37
    Mem Busy                     %         0,24
    Max Bandwidth                %         0,42
    L1/TEX Hit Rate              %        16,67
    L2 Hit Rate                  %        94,40
    Mem Pipes Busy               %         0,42
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,24
    Issued Warp Per Scheduler                        0,12
    No Eligible                            %        87,76
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,12
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 8.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, which already limits the scheduler to less than a warp per instruction.      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,15
    Warp Cycles Per Executed Instruction           cycle         8,17
    Avg. Active Threads Per Warp                                    2
    Avg. Not Predicated Off Threads Per Warp                     1,99
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.3 cycles being stalled on a fixed latency execution dependency. 
          This represents about 52.9% of the total average of 8.1 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 2.0 threads being active per cycle. This is further reduced to  
          2.0 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        40,38
    Executed Instructions                           inst        2 261
    Avg. Issued Instructions Per Scheduler          inst        40,48
    Issued Instructions                             inst        2 267
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                     2
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread               2
    Waves Per SM                                                0,00
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 2      
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           84
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM This    
          kernel's theoretical occupancy (50.0%) is limited by the required amount of shared memory The difference      
          between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,23
    Branch Instructions              inst          517
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2 excessive sectors (33% of the total 6   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 27 excessive wavefronts (5% of the total  
          598 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The CUDA    
          Best Practices Guide                                                                                          
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ApplyPartialPrefixV3<int, int>(const T1 *, T1 *, T2, T2) (6, 1, 1)x(512, 1, 1), Context 1, Stream 22, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,49
    SM Frequency            cycle/usecond       721,43
    Elapsed Cycles                  cycle        2 427
    Memory Throughput                   %         4,58
    DRAM Throughput                     %         2,13
    Duration                      usecond         3,36
    L1/TEX Cache Throughput             %        10,17
    L2 Cache Throughput                 %         4,58
    SM Active Cycles                cycle       539,50
    Compute (SM) Throughput             %         2,83
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.2 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,47
    Executed Ipc Elapsed  inst/cycle         0,10
    Issue Slots Busy               %        12,71
    Issued Ipc Active     inst/cycle         0,51
    SM Busy                        %        12,71
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         3,74
    Mem Busy                     %         4,58
    Max Bandwidth                %         2,79
    L1/TEX Hit Rate              %        66,20
    L2 Hit Rate                  %        58,64
    Mem Pipes Busy               %         2,26
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,95
    Issued Warp Per Scheduler                        0,13
    No Eligible                            %        87,05
    Active Warps Per Scheduler          warp         3,89
    Eligible Warps Per Scheduler        warp         0,22
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.7 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.89 active warps per scheduler, but only an average of 0.22 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        30,06
    Warp Cycles Per Executed Instruction           cycle        32,50
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    26,81
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 11.4 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 38.0% of the total average of 30.1 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        63,43
    Executed Instructions                           inst        3 552
    Avg. Issued Instructions Per Scheduler          inst        68,57
    Issued Instructions                             inst        3 840
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   512
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      6
    Registers Per Thread             register/thread              16
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           3 072
    Waves Per SM                                                0,21
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 6 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        48,85
    Achieved Active Warps Per SM           warp        15,63
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (48.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst          192
    Branch Efficiency                   %            0
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 192 excessive sectors (18% of the total   
          1056 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitNewCells<float>(const int *, CellDescriptor *, int) (32, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,68
    SM Frequency            cycle/usecond       732,18
    Elapsed Cycles                  cycle        2 508
    Memory Throughput                   %        10,90
    DRAM Throughput                     %         2,67
    Duration                      usecond         3,42
    L1/TEX Cache Throughput             %        12,35
    L2 Cache Throughput                 %        10,90
    SM Active Cycles                cycle     1 272,71
    Compute (SM) Throughput             %         5,93
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,45
    Executed Ipc Elapsed  inst/cycle         0,23
    Issue Slots Busy               %        11,67
    Issued Ipc Active     inst/cycle         0,47
    SM Busy                        %        11,67
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         4,85
    Mem Busy                     %        10,90
    Max Bandwidth                %        10,32
    L1/TEX Hit Rate              %        57,76
    L2 Hit Rate                  %        80,51
    Mem Pipes Busy               %         4,38
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.0 sectors per request, or 8.0*32 = 256.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        11,99
    Issued Warp Per Scheduler                        0,12
    No Eligible                            %        88,01
    Active Warps Per Scheduler          warp         2,27
    Eligible Warps Per Scheduler        warp         0,14
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 8.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.27 active warps per scheduler, but only an average of 0.14 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        18,97
    Warp Cycles Per Executed Instruction           cycle        19,89
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    28,39
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 7.0 cycles being stalled waiting for an immediate constant cache  
          (IMC) miss. This represents about 37.1% of the total average of 19.0 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   On average, each warp of this kernel spends 5.9 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 31.0% of the total average   
          of 19.0 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data         
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       141,71
    Executed Instructions                           inst        7 936
    Avg. Issued Instructions Per Scheduler          inst       148,57
    Issued Instructions                             inst        8 320
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     32
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           4 096
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        27,63
    Achieved Active Warps Per SM           warp         8,84
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (27.6%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,08
    Branch Instructions              inst          640
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1152 excessive sectors (31% of the total  
          3712 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (32, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,93
    SM Frequency            cycle/usecond       773,74
    Elapsed Cycles                  cycle        9 483
    Memory Throughput                   %        46,48
    DRAM Throughput                     %         4,93
    Duration                      usecond        12,26
    L1/TEX Cache Throughput             %        58,04
    L2 Cache Throughput                 %        46,48
    SM Active Cycles                cycle     7 093,50
    Compute (SM) Throughput             %         4,57
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,10
    Executed Ipc Elapsed  inst/cycle         0,08
    Issue Slots Busy               %         2,70
    Issued Ipc Active     inst/cycle         0,11
    SM Busy                        %         2,70
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         9,36
    Mem Busy                     %        31,26
    Max Bandwidth                %        46,48
    L1/TEX Hit Rate              %        39,01
    L2 Hit Rate                  %        89,24
    Mem Pipes Busy               %         4,57
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 7.1 sectors per request, or 7.1*32 = 225.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 31.3 sectors per request, or 31.3*32 = 1002.5 bytes of cache data transfers per request.  
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,82
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        97,18
    Active Warps Per Scheduler          warp         2,26
    Eligible Warps Per Scheduler        warp         0,03
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 35.5 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.26 active warps per scheduler, but only an average of 0.03 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        80,14
    Warp Cycles Per Executed Instruction           cycle        84,99
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,59
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 62.8 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 78.3% of the total         
          average of 80.1 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       180,57
    Executed Instructions                           inst       10 112
    Avg. Issued Instructions Per Scheduler          inst       191,50
    Issued Instructions                             inst       10 724
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     32
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           4 096
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        27,06
    Achieved Active Warps Per SM           warp         8,66
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (27.1%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst        1 024
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 21025 excessive sectors (76% of the total 
          27681 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (32, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,90
    SM Frequency            cycle/usecond       766,36
    Elapsed Cycles                  cycle       10 915
    Memory Throughput                   %        10,00
    DRAM Throughput                     %         3,06
    Duration                      usecond        14,24
    L1/TEX Cache Throughput             %        16,35
    L2 Cache Throughput                 %        10,00
    SM Active Cycles                cycle     8 451,36
    Compute (SM) Throughput             %        13,74
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,70
    Executed Ipc Elapsed  inst/cycle         0,55
    Issue Slots Busy               %        17,74
    Issued Ipc Active     inst/cycle         0,71
    SM Busy                        %        17,74
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         5,77
    Mem Busy                     %        10,00
    Max Bandwidth                %         5,88
    L1/TEX Hit Rate              %        71,45
    L2 Hit Rate                  %        73,97
    Mem Pipes Busy               %         5,31
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.1 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 7.3 sectors per request, or 7.3*32 = 232.2 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.1 byte accesses would result in 4.1*32 = 132.2 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        19,96
    Issued Warp Per Scheduler                        0,20
    No Eligible                            %        80,04
    Active Warps Per Scheduler          warp         2,10
    Eligible Warps Per Scheduler        warp         0,23
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.10 active warps per scheduler, but only an average of 0.23 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        10,51
    Warp Cycles Per Executed Instruction           cycle        10,59
    Avg. Active Threads Per Warp                                29,52
    Avg. Not Predicated Off Threads Per Warp                    26,34
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.4 cycles being stalled waiting for a scoreboard dependency on a 
          L1TEX (local, global, surface, texture, rtcore) operation. This represents about 42.3% of the total average   
          of 10.5 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX data         
          accesses verify the memory access patterns are optimal for the target architecture, attempt to increase       
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 487,77
    Executed Instructions                           inst       83 315
    Avg. Issued Instructions Per Scheduler          inst     1 499,20
    Issued Instructions                             inst       83 955
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     32
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           4 096
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        23,27
    Achieved Active Warps Per SM           warp         7,45
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (23.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,22
    Branch Instructions              inst       17 946
    Branch Efficiency                   %        95,86
    Avg. Divergent Branches                       8,66
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 13468 excessive sectors (48% of the total 
          27999 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (32, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,92
    SM Frequency            cycle/usecond       770,50
    Elapsed Cycles                  cycle       44 753
    Memory Throughput                   %        15,23
    DRAM Throughput                     %         0,75
    Duration                      usecond        58,08
    L1/TEX Cache Throughput             %        19,20
    L2 Cache Throughput                 %         2,64
    SM Active Cycles                cycle    40 858,43
    Compute (SM) Throughput             %        27,14
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 3% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,18
    Executed Ipc Elapsed  inst/cycle         1,08
    Issue Slots Busy               %        29,73
    Issued Ipc Active     inst/cycle         1,19
    SM Busy                        %        29,73
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (24.6%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,41
    Mem Busy                     %         9,60
    Max Bandwidth                %        15,23
    L1/TEX Hit Rate              %        93,69
    L2 Hit Rate                  %        75,30
    Mem Pipes Busy               %        15,23
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        32,41
    Issued Warp Per Scheduler                        0,32
    No Eligible                            %        67,59
    Active Warps Per Scheduler          warp         2,08
    Eligible Warps Per Scheduler        warp         0,38
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.08 active warps per scheduler, but only an average of 0.38 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,43
    Warp Cycles Per Executed Instruction           cycle         6,45
    Avg. Active Threads Per Warp                                10,62
    Avg. Not Predicated Off Threads Per Warp                    10,08
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.4 cycles being stalled on a fixed latency execution dependency. 
          This represents about 38.0% of the total average of 6.4 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 10.6 threads being active per cycle. This is further reduced    
          to 10.1 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    12 098,21
    Executed Instructions                           inst      677 500
    Avg. Issued Instructions Per Scheduler          inst    12 145,29
    Issued Instructions                             inst      680 136
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 109296 fused and 147642 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     32
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           4 096
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        23,93
    Achieved Active Warps Per SM           warp         7,66
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (23.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst      103 687
    Branch Efficiency                   %        78,81
    Avg. Divergent Branches                     210,46
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 67119 excessive sectors (44% of the total 
          151332 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (32, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,95
    SM Frequency            cycle/usecond       774,92
    Elapsed Cycles                  cycle       50 513
    Memory Throughput                   %        13,28
    DRAM Throughput                     %         0,66
    Duration                      usecond        65,18
    L1/TEX Cache Throughput             %        16,87
    L2 Cache Throughput                 %         2,33
    SM Active Cycles                cycle    46 094,71
    Compute (SM) Throughput             %        26,37
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.3 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 3% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,15
    Executed Ipc Elapsed  inst/cycle         1,05
    Issue Slots Busy               %        28,90
    Issued Ipc Active     inst/cycle         1,16
    SM Busy                        %        28,90
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (22.3%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,26
    Mem Busy                     %         8,43
    Max Bandwidth                %        13,28
    L1/TEX Hit Rate              %        93,59
    L2 Hit Rate                  %        76,10
    Mem Pipes Busy               %        13,28
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        31,68
    Issued Warp Per Scheduler                        0,32
    No Eligible                            %        68,32
    Active Warps Per Scheduler          warp         2,07
    Eligible Warps Per Scheduler        warp         0,36
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.07 active warps per scheduler, but only an average of 0.36 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,53
    Warp Cycles Per Executed Instruction           cycle         6,55
    Avg. Active Threads Per Warp                                10,42
    Avg. Not Predicated Off Threads Per Warp                     9,93
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.6 cycles being stalled on a fixed latency execution dependency. 
          This represents about 40.4% of the total average of 6.5 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 10.4 threads being active per cycle. This is further reduced    
          to 9.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.       
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    13 271,18
    Executed Instructions                           inst      743 186
    Avg. Issued Instructions Per Scheduler          inst    13 322,57
    Issued Instructions                             inst      746 064
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 107880 fused and 145695 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     32
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           4 096
    Waves Per SM                                                0,29
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        23,60
    Achieved Active Warps Per SM           warp         7,55
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (23.6%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,17
    Branch Instructions              inst      125 357
    Branch Efficiency                   %        80,02
    Avg. Divergent Branches                     228,36
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 66802 excessive sectors (44% of the total 
          150409 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (4096, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,93
    SM Frequency            cycle/usecond       772,07
    Elapsed Cycles                  cycle      182 509
    Memory Throughput                   %        25,58
    DRAM Throughput                     %         0,18
    Duration                      usecond       236,38
    L1/TEX Cache Throughput             %        26,18
    L2 Cache Throughput                 %         2,42
    SM Active Cycles                cycle   178 348,14
    Compute (SM) Throughput             %        57,75
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,36
    Executed Ipc Elapsed  inst/cycle         2,31
    Issue Slots Busy               %        59,09
    Issued Ipc Active     inst/cycle         2,36
    SM Busy                        %        59,09
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (49.3%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       349,13
    Mem Busy                     %        12,79
    Max Bandwidth                %        25,58
    L1/TEX Hit Rate              %        88,72
    L2 Hit Rate                  %        96,64
    Mem Pipes Busy               %        25,58
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.1 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        59,74
    Issued Warp Per Scheduler                        0,60
    No Eligible                            %        40,26
    Active Warps Per Scheduler          warp         4,60
    Eligible Warps Per Scheduler        warp         1,13
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 1.7 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          4.60 active warps per scheduler, but only an average of 1.13 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         7,70
    Warp Cycles Per Executed Instruction           cycle         7,71
    Avg. Active Threads Per Warp                                 8,43
    Avg. Not Predicated Off Threads Per Warp                     7,14
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.8 cycles being stalled on a fixed latency execution dependency. 
          This represents about 36.9% of the total average of 7.7 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 8.4 threads being active per cycle. This is further reduced to  
          7.1 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   105 341,52
    Executed Instructions                           inst    5 899 125
    Avg. Issued Instructions Per Scheduler          inst   105 392,64
    Issued Instructions                             inst    5 901 988
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 493024 fused and 677908 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  4 096
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         524 288
    Waves Per SM                                               36,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        57,29
    Achieved Active Warps Per SM           warp        18,33
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (57.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst      707 457
    Branch Efficiency                   %        99,01
    Avg. Divergent Branches                      92,27
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 668 excessive sectors (0% of the total    
          311083 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (4096, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       778,88
    Elapsed Cycles                  cycle      459 409
    Memory Throughput                   %        27,79
    DRAM Throughput                     %         0,08
    Duration                      usecond       589,82
    L1/TEX Cache Throughput             %        35,25
    L2 Cache Throughput                 %         1,06
    SM Active Cycles                cycle   454 164,57
    Compute (SM) Throughput             %        61,25
    ----------------------- ------------- ------------

    WRN   Compute is more heavily utilized than Memory: Look at the Compute Workload Analysis section to see what the   
          compute pipelines are spending their time doing. Also, consider whether any computation is redundant and      
          could be reduced or moved to look-up tables.                                                                  

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,48
    Executed Ipc Elapsed  inst/cycle         2,45
    Issue Slots Busy               %        61,96
    Issued Ipc Active     inst/cycle         2,48
    SM Busy                        %        61,96
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (55.8%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       147,73
    Mem Busy                     %        17,63
    Max Bandwidth                %        27,79
    L1/TEX Hit Rate              %        93,02
    L2 Hit Rate                  %        91,28
    Mem Pipes Busy               %        27,79
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        61,90
    Issued Warp Per Scheduler                        0,62
    No Eligible                            %        38,10
    Active Warps Per Scheduler          warp         7,77
    Eligible Warps Per Scheduler        warp         1,15
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        12,55
    Warp Cycles Per Executed Instruction           cycle        12,55
    Avg. Active Threads Per Warp                                25,27
    Avg. Not Predicated Off Threads Per Warp                    22,89
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 5.1 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 40.7% of the total average of 12.6 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 25.3 threads being active per cycle. This is further reduced    
          to 22.9 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   281 344,50
    Executed Instructions                           inst   15 755 292
    Avg. Issued Instructions Per Scheduler          inst   281 395,62
    Issued Instructions                             inst   15 758 155
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 493024 fused and 677908 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  4 096
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread         524 288
    Waves Per SM                                               36,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        97,27
    Achieved Active Warps Per SM           warp        31,13
    ------------------------------- ----------- ------------

    INF   This kernel's theoretical occupancy is not impacted by any block limit.                                       

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst    2 353 824
    Branch Efficiency                   %        95,40
    Avg. Divergent Branches                   1 471,07
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 8396 excessive sectors (2% of the total   
          550045 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV1<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (3, 4, 4)x(512, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,94
    SM Frequency            cycle/usecond       773,09
    Elapsed Cycles                  cycle       96 335
    Memory Throughput                   %        13,21
    DRAM Throughput                     %         0,28
    Duration                      usecond       124,61
    L1/TEX Cache Throughput             %        15,58
    L2 Cache Throughput                 %         1,18
    SM Active Cycles                cycle    81 700,64
    Compute (SM) Throughput             %        29,85
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,40
    Executed Ipc Elapsed  inst/cycle         1,19
    Issue Slots Busy               %        35,19
    Issued Ipc Active     inst/cycle         1,41
    SM Busy                        %        35,19
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (23.7%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       531,59
    Mem Busy                     %         7,30
    Max Bandwidth                %        13,21
    L1/TEX Hit Rate              %        31,12
    L2 Hit Rate                  %        85,83
    Mem Pipes Busy               %        13,21
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          3.9 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 7.3 sectors per request, or 7.3*32 = 234.5 bytes of cache data transfers per request.     
          The optimal thread address pattern for 3.9 byte accesses would result in 3.9*32 = 126.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          3.9 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.1 sectors per request, or 5.1*32 = 162.1 bytes of cache data transfers per request.     
          The optimal thread address pattern for 3.9 byte accesses would result in 3.9*32 = 126.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        37,51
    Issued Warp Per Scheduler                        0,38
    No Eligible                            %        62,49
    Active Warps Per Scheduler          warp         3,15
    Eligible Warps Per Scheduler        warp         0,59
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.7 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.15 active warps per scheduler, but only an average of 0.59 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,40
    Warp Cycles Per Executed Instruction           cycle         8,43
    Avg. Active Threads Per Warp                                13,16
    Avg. Not Predicated Off Threads Per Warp                    12,15
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 30.3% of the total average of 8.4 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 13.2 threads being active per cycle. This is further reduced    
          to 12.1 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    28 658,32
    Executed Instructions                           inst    1 604 866
    Avg. Issued Instructions Per Scheduler          inst    28 754,38
    Issued Instructions                             inst    1 610 245
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 158854 fused and 212608 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   512
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                     48
    Registers Per Thread             register/thread              55
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block           29,96
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread          24 576
    Waves Per SM                                                1,71
    -------------------------------- --------------- ---------------

    WRN   A wave of thread blocks is defined as the maximum number of blocks that can be executed in parallel on the    
          target GPU. The number of blocks in a wave depends on the number of multiprocessors and the theoretical       
          occupancy of the kernel. This kernel launch results in 1 full waves and a partial wave of 20 thread blocks.   
          Under the assumption of a uniform execution duration of all thread blocks, the partial wave may account for   
          up to 50.0% of the total kernel runtime with a lower occupancy of 63.0%. Try launching a grid with no         
          partial wave. The overall impact of this tail effect also lessens with the number of full waves executed for  
          a grid. See the Hardware Model                                                                                
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            2
    Block Limit Shared Mem                block            2
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        36,97
    Achieved Active Warps Per SM           warp        11,83
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (37.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst      242 767
    Branch Efficiency                   %        84,75
    Avg. Divergent Branches                     358,79
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 6844 excessive sectors (54% of the total  
          12769 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 3017 excessive wavefronts (4% of the      
          total 85188 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.     
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 16, 16)x(108, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,95
    SM Frequency            cycle/usecond       773,46
    Elapsed Cycles                  cycle       60 347
    Memory Throughput                   %        22,66
    DRAM Throughput                     %         0,44
    Duration                      usecond        78,02
    L1/TEX Cache Throughput             %        27,64
    L2 Cache Throughput                 %         2,78
    SM Active Cycles                cycle    54 553,07
    Compute (SM) Throughput             %        30,69
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,35
    Executed Ipc Elapsed  inst/cycle         1,22
    Issue Slots Busy               %        33,95
    Issued Ipc Active     inst/cycle         1,36
    SM Busy                        %        33,95
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (22.4%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       841,67
    Mem Busy                     %        13,82
    Max Bandwidth                %        22,66
    L1/TEX Hit Rate              %        45,66
    L2 Hit Rate                  %        90,65
    Mem Pipes Busy               %        22,66
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        33,76
    Issued Warp Per Scheduler                        0,34
    No Eligible                            %        66,24
    Active Warps Per Scheduler          warp         6,81
    Eligible Warps Per Scheduler        warp         0,44
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.81 active warps per scheduler, but only an average of 0.44 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        20,17
    Warp Cycles Per Executed Instruction           cycle        20,24
    Avg. Active Threads Per Warp                                14,26
    Avg. Not Predicated Off Threads Per Warp                    13,05
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 13.2 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 65.3% of the total average of 20.2 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 14.3 threads being active per cycle. This is further reduced    
          to 13.0 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    18 455,20
    Executed Instructions                           inst    1 033 491
    Avg. Issued Instructions Per Scheduler          inst    18 520,82
    Issued Instructions                             inst    1 037 166
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 119240 fused and 162451 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   108
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    256
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            1,37
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          27 648
    Waves Per SM                                                2,29
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 108    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           21
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        85,89
    Achieved Active Warps Per SM           warp        27,49
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (85.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst      166 710
    Branch Efficiency                   %        82,86
    Avg. Divergent Branches                     280,68
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2936 excessive sectors (12% of the total  
          25379 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 16, 16)x(108, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,87
    SM Frequency            cycle/usecond       764,40
    Elapsed Cycles                  cycle       60 373
    Memory Throughput                   %        22,65
    DRAM Throughput                     %         0,44
    Duration                      usecond        78,98
    L1/TEX Cache Throughput             %        27,63
    L2 Cache Throughput                 %         2,80
    SM Active Cycles                cycle       55 075
    Compute (SM) Throughput             %        30,68
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,34
    Executed Ipc Elapsed  inst/cycle         1,22
    Issue Slots Busy               %        33,63
    Issued Ipc Active     inst/cycle         1,35
    SM Busy                        %        33,63
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (22.2%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       831,44
    Mem Busy                     %        13,82
    Max Bandwidth                %        22,65
    L1/TEX Hit Rate              %        44,70
    L2 Hit Rate                  %        90,23
    Mem Pipes Busy               %        22,65
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        33,78
    Issued Warp Per Scheduler                        0,34
    No Eligible                            %        66,22
    Active Warps Per Scheduler          warp         6,81
    Eligible Warps Per Scheduler        warp         0,44
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.81 active warps per scheduler, but only an average of 0.44 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        20,17
    Warp Cycles Per Executed Instruction           cycle        20,24
    Avg. Active Threads Per Warp                                14,26
    Avg. Not Predicated Off Threads Per Warp                    13,05
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 13.2 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 65.2% of the total average of 20.2 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 14.3 threads being active per cycle. This is further reduced    
          to 13.0 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    18 455,20
    Executed Instructions                           inst    1 033 491
    Avg. Issued Instructions Per Scheduler          inst    18 520,82
    Issued Instructions                             inst    1 037 166
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 119240 fused and 162451 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   108
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    256
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            1,37
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          27 648
    Waves Per SM                                                2,29
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 108    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           21
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        84,75
    Achieved Active Warps Per SM           warp        27,12
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (84.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst      166 710
    Branch Efficiency                   %        82,86
    Avg. Divergent Branches                     280,68
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2936 excessive sectors (12% of the total  
          25379 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 16, 16)x(108, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,90
    SM Frequency            cycle/usecond       767,20
    Elapsed Cycles                  cycle       60 494
    Memory Throughput                   %        22,60
    DRAM Throughput                     %         0,44
    Duration                      usecond        78,85
    L1/TEX Cache Throughput             %        27,57
    L2 Cache Throughput                 %         2,80
    SM Active Cycles                cycle    55 289,86
    Compute (SM) Throughput             %        30,62
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,34
    Executed Ipc Elapsed  inst/cycle         1,22
    Issue Slots Busy               %        33,50
    Issued Ipc Active     inst/cycle         1,34
    SM Busy                        %        33,50
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (22.1%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       832,79
    Mem Busy                     %        13,78
    Max Bandwidth                %        22,60
    L1/TEX Hit Rate              %        45,43
    L2 Hit Rate                  %        89,03
    Mem Pipes Busy               %        22,60
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        33,69
    Issued Warp Per Scheduler                        0,34
    No Eligible                            %        66,31
    Active Warps Per Scheduler          warp         6,80
    Eligible Warps Per Scheduler        warp         0,44
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.80 active warps per scheduler, but only an average of 0.44 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        20,17
    Warp Cycles Per Executed Instruction           cycle        20,24
    Avg. Active Threads Per Warp                                14,26
    Avg. Not Predicated Off Threads Per Warp                    13,05
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 13.1 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 65.2% of the total average of 20.2 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 14.3 threads being active per cycle. This is further reduced    
          to 13.0 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    18 455,20
    Executed Instructions                           inst    1 033 491
    Avg. Issued Instructions Per Scheduler          inst    18 520,82
    Issued Instructions                             inst    1 037 166
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 119240 fused and 162451 non-fused FP32 instructions. By converting pairs of non-fused    
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   108
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    256
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            1,37
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          27 648
    Waves Per SM                                                2,29
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 108    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           21
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        84,56
    Achieved Active Warps Per SM           warp        27,06
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (84.6%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst      166 710
    Branch Efficiency                   %        82,86
    Avg. Divergent Branches                     280,68
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2936 excessive sectors (12% of the total  
          25379 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  InitRandStates(curandStateXORWOW *, int) (320, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,98
    SM Frequency            cycle/usecond       778,39
    Elapsed Cycles                  cycle    2 404 740
    Memory Throughput                   %        89,98
    DRAM Throughput                     %         0,92
    Duration                      msecond         3,09
    L1/TEX Cache Throughput             %        95,38
    L2 Cache Throughput                 %         7,45
    SM Active Cycles                cycle 2 341 297,57
    Compute (SM) Throughput             %        89,98
    ----------------------- ------------- ------------

    INF   The kernel is utilizing greater than 80.0% of the available compute or memory performance of the device. To   
          further improve performance, work will likely need to be shifted from the most utilized to another unit.      
          Start by analyzing workloads in the Compute Workload Analysis section.                                        

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,30
    Executed Ipc Elapsed  inst/cycle         1,27
    Issue Slots Busy               %        32,49
    Issued Ipc Active     inst/cycle         1,30
    SM Busy                        %        33,28
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (33.3%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,76
    Mem Busy                     %        47,69
    Max Bandwidth                %        89,98
    L1/TEX Hit Rate              %        98,27
    L2 Hit Rate                  %        97,85
    Mem Pipes Busy               %        89,98
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 24.9 sectors per request, or 24.9*32 = 797.2 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.1 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        32,56
    Issued Warp Per Scheduler                        0,33
    No Eligible                            %        67,44
    Active Warps Per Scheduler          warp         6,80
    Eligible Warps Per Scheduler        warp         1,07
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.80 active warps per scheduler, but only an average of 1.07 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        20,89
    Warp Cycles Per Executed Instruction           cycle        20,89
    Avg. Active Threads Per Warp                                24,35
    Avg. Not Predicated Off Threads Per Warp                    15,73
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 15.1 cycles being stalled waiting for the local/global            
          instruction queue to be not full. This represents about 72.2% of the total average of 20.9 cycles between     
          issuing two instructions. Typically this stall occurs only when executing local or global memory              
          instructions extremely frequently. If applicable, consider combining multiple lower-width memory operations   
          into fewer wider memory operations and try interleaving memory operations and math instructions.              
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 24.4 threads being active per cycle. This is further reduced    
          to 15.7 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   760 564,36
    Executed Instructions                           inst   42 591 604
    Avg. Issued Instructions Per Scheduler          inst   760 588,36
    Issued Instructions                             inst   42 592 948
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    320
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          40 960
    Waves Per SM                                                2,86
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        84,76
    Achieved Active Warps Per SM           warp        27,12
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (84.8%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst      343 044
    Branch Efficiency                   %        97,21
    Avg. Divergent Branches                     160,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 4167680 excessive sectors (23% of the     
          total 17989120 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source       
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (320, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,89
    SM Frequency            cycle/usecond       766,55
    Elapsed Cycles                  cycle       46 166
    Memory Throughput                   %        65,67
    DRAM Throughput                     %        37,93
    Duration                      usecond        60,22
    L1/TEX Cache Throughput             %        83,61
    L2 Cache Throughput                 %        65,67
    SM Active Cycles                cycle    42 574,71
    Compute (SM) Throughput             %         7,13
    ----------------------- ------------- ------------

    WRN   Memory is more heavily utilized than Compute: Look at the Memory Workload Analysis section to identify the L2 
          bottleneck. Check memory replay (coalescing) metrics to make sure you're efficiently utilizing the bytes      
          transferred. Also consider whether it is possible to do more work per memory access (kernel fusion) or        
          whether there are values you can (re)compute.                                                                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,24
    Executed Ipc Elapsed  inst/cycle         0,22
    Issue Slots Busy               %         6,15
    Issued Ipc Active     inst/cycle         0,25
    SM Busy                        %         6,15
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        71,46
    Mem Busy                     %        62,19
    Max Bandwidth                %        65,67
    L1/TEX Hit Rate              %        81,87
    L2 Hit Rate                  %        83,07
    Mem Pipes Busy               %         7,13
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1024.0 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 19.3 sectors per request, or 19.3*32 = 616.7 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         6,30
    Issued Warp Per Scheduler                        0,06
    No Eligible                            %        93,70
    Active Warps Per Scheduler          warp         6,67
    Eligible Warps Per Scheduler        warp         0,10
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 15.9 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.67 active warps per scheduler, but only an average of 0.10 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle       105,97
    Warp Cycles Per Executed Instruction           cycle       107,44
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,30
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 53.3 cycles being stalled waiting for the local/global            
          instruction queue to be not full. This represents about 50.3% of the total average of 106.0 cycles between    
          issuing two instructions. Typically this stall occurs only when executing local or global memory              
          instructions extremely frequently. If applicable, consider combining multiple lower-width memory operations   
          into fewer wider memory operations and try interleaving memory operations and math instructions.              
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     2 582,86
    Executed Instructions                           inst      144 640
    Avg. Issued Instructions Per Scheduler          inst     2 618,86
    Issued Instructions                             inst      146 656
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 3840 fused and 3840 non-fused FP32 instructions. By converting pairs of non-fused        
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    320
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          40 960
    Waves Per SM                                                2,86
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        82,33
    Achieved Active Warps Per SM           warp        26,35
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (82.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst        7 680
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 378880 excessive sectors (73% of the      
          total 517120 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source         
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (320, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,09
    SM Frequency            cycle/usecond       791,86
    Elapsed Cycles                  cycle       15 305
    Memory Throughput                   %        41,70
    DRAM Throughput                     %        13,48
    Duration                      usecond        19,33
    L1/TEX Cache Throughput             %        50,94
    L2 Cache Throughput                 %        41,70
    SM Active Cycles                cycle    13 534,93
    Compute (SM) Throughput             %        17,32
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 4% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,75
    Executed Ipc Elapsed  inst/cycle         0,66
    Issue Slots Busy               %        18,94
    Issued Ipc Active     inst/cycle         0,76
    SM Busy                        %        18,94
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        26,29
    Mem Busy                     %        41,70
    Max Bandwidth                %        41,56
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        72,03
    Mem Pipes Busy               %        17,32
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,93
    Issued Warp Per Scheduler                        0,19
    No Eligible                            %        81,07
    Active Warps Per Scheduler          warp         7,10
    Eligible Warps Per Scheduler        warp         0,30
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.10 active warps per scheduler, but only an average of 0.30 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        37,51
    Warp Cycles Per Executed Instruction           cycle        38,07
    Avg. Active Threads Per Warp                                31,58
    Avg. Not Predicated Off Threads Per Warp                    29,56
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 20.1 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 53.6% of the total         
          average of 37.5 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     2 525,71
    Executed Instructions                           inst      141 440
    Avg. Issued Instructions Per Scheduler          inst     2 563,70
    Issued Instructions                             inst      143 567
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    320
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread          40 960
    Waves Per SM                                                2,86
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        89,77
    Achieved Active Warps Per SM           warp        28,73
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (89.8%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst       22 080
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 34610 excessive sectors (62% of the total 
          55410 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)1>(const T1 *, T1 *, T2, T2) (4, 1, 1)x(512, 1, 1), Context 1, Stream 23, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,78
    SM Frequency            cycle/usecond       749,59
    Elapsed Cycles                  cycle        5 449
    Memory Throughput                   %        11,08
    DRAM Throughput                     %         1,23
    Duration                      usecond         7,26
    L1/TEX Cache Throughput             %        49,10
    L2 Cache Throughput                 %         2,70
    SM Active Cycles                cycle     1 228,86
    Compute (SM) Throughput             %        11,08
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,70
    Executed Ipc Elapsed  inst/cycle         0,16
    Issue Slots Busy               %        17,95
    Issued Ipc Active     inst/cycle         0,72
    SM Busy                        %        21,58
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         2,28
    Mem Busy                     %        10,67
    Max Bandwidth                %        11,08
    L1/TEX Hit Rate              %        23,26
    L2 Hit Rate                  %        58,62
    Mem Pipes Busy               %        11,08
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,12
    Issued Warp Per Scheduler                        0,18
    No Eligible                            %        81,88
    Active Warps Per Scheduler          warp         3,97
    Eligible Warps Per Scheduler        warp         0,32
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.97 active warps per scheduler, but only an average of 0.32 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        21,92
    Warp Cycles Per Executed Instruction           cycle        22,38
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    20,31
    ---------------------------------------- ----------- ------------

    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 32.0 threads being active per cycle. This is further reduced    
          to 20.3 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst          216
    Executed Instructions                           inst       12 096
    Avg. Issued Instructions Per Scheduler          inst       220,57
    Issued Instructions                             inst       12 352
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   512
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              21
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread           2 048
    Waves Per SM                                                0,14
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            5
    Block Limit Shared Mem                block            8
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        49,48
    Achieved Active Warps Per SM           warp        15,83
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (49.5%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,02
    Branch Instructions              inst          256
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 128 excessive sectors (11% of the total   
          1152 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 3660 excessive wavefronts (77% of the     
          total 4768 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The  
          CUDA Best Practices Guide                                                                                     
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(2, 1, 1), Context 1, Stream 23, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,95
    SM Frequency            cycle/usecond       775,67
    Elapsed Cycles                  cycle       19 689
    Memory Throughput                   %         0,42
    DRAM Throughput                     %         0,01
    Duration                      usecond        25,38
    L1/TEX Cache Throughput             %         6,23
    L2 Cache Throughput                 %         0,13
    SM Active Cycles                cycle     1 320,57
    Compute (SM) Throughput             %         0,42
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         3,07
    Issued Ipc Active     inst/cycle         0,12
    SM Busy                        %         3,07
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        16,39
    Mem Busy                     %         0,24
    Max Bandwidth                %         0,42
    L1/TEX Hit Rate              %        16,67
    L2 Hit Rate                  %       103,02
    Mem Pipes Busy               %         0,42
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,28
    Issued Warp Per Scheduler                        0,12
    No Eligible                            %        87,72
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,12
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 8.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.12 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,15
    Warp Cycles Per Executed Instruction           cycle         8,17
    Avg. Active Threads Per Warp                                    2
    Avg. Not Predicated Off Threads Per Warp                     1,99
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.3 cycles being stalled on a fixed latency execution dependency. 
          This represents about 52.9% of the total average of 8.2 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 2.0 threads being active per cycle. This is further reduced to  
          2.0 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        40,38
    Executed Instructions                           inst        2 261
    Avg. Issued Instructions Per Scheduler          inst        40,48
    Issued Instructions                             inst        2 267
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                     2
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread               2
    Waves Per SM                                                0,00
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 2      
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           84
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM This    
          kernel's theoretical occupancy (50.0%) is limited by the required amount of shared memory The difference      
          between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,23
    Branch Instructions              inst          517
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2 excessive sectors (33% of the total 6   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 27 excessive wavefronts (5% of the total  
          598 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The CUDA    
          Best Practices Guide                                                                                          
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ApplyPartialPrefixV3<int, int>(const T1 *, T1 *, T2, T2) (6, 1, 1)x(512, 1, 1), Context 1, Stream 23, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,59
    SM Frequency            cycle/usecond       734,68
    Elapsed Cycles                  cycle        2 422
    Memory Throughput                   %         4,51
    DRAM Throughput                     %         2,13
    Duration                      usecond         3,30
    L1/TEX Cache Throughput             %        10,14
    L2 Cache Throughput                 %         4,51
    SM Active Cycles                cycle       541,14
    Compute (SM) Throughput             %         2,83
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.2 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,47
    Executed Ipc Elapsed  inst/cycle         0,10
    Issue Slots Busy               %        12,67
    Issued Ipc Active     inst/cycle         0,51
    SM Busy                        %        12,67
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         3,82
    Mem Busy                     %         4,51
    Max Bandwidth                %         2,86
    L1/TEX Hit Rate              %        66,27
    L2 Hit Rate                  %        61,43
    Mem Pipes Busy               %         2,27
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,64
    Issued Warp Per Scheduler                        0,13
    No Eligible                            %        87,36
    Active Warps Per Scheduler          warp         3,83
    Eligible Warps Per Scheduler        warp         0,22
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.83 active warps per scheduler, but only an average of 0.22 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        30,34
    Warp Cycles Per Executed Instruction           cycle        32,80
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    26,81
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 11.4 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 37.6% of the total average of 30.3 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        63,43
    Executed Instructions                           inst        3 552
    Avg. Issued Instructions Per Scheduler          inst        68,57
    Issued Instructions                             inst        3 840
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   512
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      6
    Registers Per Thread             register/thread              16
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           3 072
    Waves Per SM                                                0,21
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 6 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        48,86
    Achieved Active Warps Per SM           warp        15,63
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (48.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst          192
    Branch Efficiency                   %            0
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 192 excessive sectors (18% of the total   
          1056 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitNewCells<float>(const int *, CellDescriptor *, int) (320, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,77
    SM Frequency            cycle/usecond       753,80
    Elapsed Cycles                  cycle        2 775
    Memory Throughput                   %        10,42
    DRAM Throughput                     %         2,44
    Duration                      usecond         3,68
    L1/TEX Cache Throughput             %        18,55
    L2 Cache Throughput                 %        10,42
    SM Active Cycles                cycle     1 478,43
    Compute (SM) Throughput             %        10,42
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,72
    Executed Ipc Elapsed  inst/cycle         0,38
    Issue Slots Busy               %        19,56
    Issued Ipc Active     inst/cycle         0,78
    SM Busy                        %        19,56
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         4,51
    Mem Busy                     %        10,42
    Max Bandwidth                %         9,89
    L1/TEX Hit Rate              %        58,19
    L2 Hit Rate                  %        80,38
    Mem Pipes Busy               %         9,89
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.0 sectors per request, or 8.0*32 = 256.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        19,71
    Issued Warp Per Scheduler                        0,20
    No Eligible                            %        80,29
    Active Warps Per Scheduler          warp         4,64
    Eligible Warps Per Scheduler        warp         0,26
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          4.64 active warps per scheduler, but only an average of 0.26 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        23,52
    Warp Cycles Per Executed Instruction           cycle        25,65
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,07
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 10.5 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 44.5% of the total average of 23.5 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst       265,14
    Executed Instructions                           inst       14 848
    Avg. Issued Instructions Per Scheduler          inst       289,14
    Issued Instructions                             inst       16 192
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    320
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          40 960
    Waves Per SM                                                2,86
    -------------------------------- --------------- ---------------

    WRN   A wave of thread blocks is defined as the maximum number of blocks that can be executed in parallel on the    
          target GPU. The number of blocks in a wave depends on the number of multiprocessors and the theoretical       
          occupancy of the kernel. This kernel launch results in 2 full waves and a partial wave of 96 thread blocks.   
          Under the assumption of a uniform execution duration of all thread blocks, the partial wave may account for   
          up to 33.3% of the total kernel runtime with a lower occupancy of 39.6%. Try launching a grid with no         
          partial wave. The overall impact of this tail effect also lessens with the number of full waves executed for  
          a grid. See the Hardware Model                                                                                
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        60,43
    Achieved Active Warps Per SM           warp        19,34
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (60.4%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst        1 792
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1152 excessive sectors (31% of the total  
          3712 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (320, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,94
    SM Frequency            cycle/usecond       772,56
    Elapsed Cycles                  cycle       67 839
    Memory Throughput                   %        68,93
    DRAM Throughput                     %        21,02
    Duration                      usecond        87,81
    L1/TEX Cache Throughput             %        86,17
    L2 Cache Throughput                 %        68,93
    SM Active Cycles                cycle    64 852,71
    Compute (SM) Throughput             %         7,49
    ----------------------- ------------- ------------

    WRN   Memory is more heavily utilized than Compute: Look at the Memory Workload Analysis section to identify the L2 
          bottleneck. Check memory replay (coalescing) metrics to make sure you're efficiently utilizing the bytes      
          transferred. Also consider whether it is possible to do more work per memory access (kernel fusion) or        
          whether there are values you can (re)compute.                                                                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 1% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,11
    Executed Ipc Elapsed  inst/cycle         0,11
    Issue Slots Busy               %         2,84
    Issued Ipc Active     inst/cycle         0,11
    SM Busy                        %         2,84
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        39,93
    Mem Busy                     %        44,95
    Max Bandwidth                %        68,93
    L1/TEX Hit Rate              %         8,16
    L2 Hit Rate                  %        91,90
    Mem Pipes Busy               %         7,49
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 7.1 sectors per request, or 7.1*32 = 228.6 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 31.9 sectors per request, or 31.9*32 = 1020.3 bytes of cache data transfers per request.  
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         2,87
    Issued Warp Per Scheduler                        0,03
    No Eligible                            %        97,13
    Active Warps Per Scheduler          warp         6,80
    Eligible Warps Per Scheduler        warp         0,04
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 34.9 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.80 active warps per scheduler, but only an average of 0.04 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle       237,32
    Warp Cycles Per Executed Instruction           cycle       241,75
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,59
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 143.8 cycles being stalled waiting for a scoreboard dependency on 
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 60.6% of the total         
          average of 237.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX     
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 805,71
    Executed Instructions                           inst      101 120
    Avg. Issued Instructions Per Scheduler          inst     1 839,43
    Issued Instructions                             inst      103 008
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    320
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          40 960
    Waves Per SM                                                2,86
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        83,75
    Achieved Active Warps Per SM           warp        26,80
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (83.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst       10 240
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 212631 excessive sectors (76% of the      
          total 279191 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source         
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (320, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,01
    SM Frequency            cycle/usecond       782,18
    Elapsed Cycles                  cycle       48 513
    Memory Throughput                   %        15,11
    DRAM Throughput                     %         4,39
    Duration                      usecond        62,02
    L1/TEX Cache Throughput             %        23,36
    L2 Cache Throughput                 %        15,11
    SM Active Cycles                cycle    44 063,50
    Compute (SM) Throughput             %        29,54
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 1% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,30
    Executed Ipc Elapsed  inst/cycle         1,18
    Issue Slots Busy               %        32,51
    Issued Ipc Active     inst/cycle         1,30
    SM Busy                        %        32,51
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         8,46
    Mem Busy                     %        15,11
    Max Bandwidth                %        11,69
    L1/TEX Hit Rate              %        42,60
    L2 Hit Rate                  %        75,19
    Mem Pipes Busy               %        11,34
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        32,90
    Issued Warp Per Scheduler                        0,33
    No Eligible                            %        67,10
    Active Warps Per Scheduler          warp         6,64
    Eligible Warps Per Scheduler        warp         0,67
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.0 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.64 active warps per scheduler, but only an average of 0.67 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        20,20
    Warp Cycles Per Executed Instruction           cycle        20,25
    Avg. Active Threads Per Warp                                30,68
    Avg. Not Predicated Off Threads Per Warp                    27,38
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 12.0 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 59.3% of the total         
          average of 20.2 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    14 286,93
    Executed Instructions                           inst      800 068
    Avg. Issued Instructions Per Scheduler          inst    14 327,05
    Issued Instructions                             inst      802 315
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    320
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          40 960
    Waves Per SM                                                2,86
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        82,40
    Achieved Active Warps Per SM           warp        26,37
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (82.4%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,21
    Branch Instructions              inst      170 511
    Branch Efficiency                   %        98,97
    Avg. Divergent Branches                      20,89
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 64 excessive sectors (0% of the total     
          71745 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.     
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (320, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,00
    SM Frequency            cycle/usecond       780,34
    Elapsed Cycles                  cycle      490 229
    Memory Throughput                   %        41,70
    DRAM Throughput                     %         0,45
    Duration                      usecond       628,22
    L1/TEX Cache Throughput             %        48,02
    L2 Cache Throughput                 %         7,66
    SM Active Cycles                cycle   468 475,07
    Compute (SM) Throughput             %        71,47
    ----------------------- ------------- ------------

    WRN   Compute is more heavily utilized than Memory: Look at the Compute Workload Analysis section to see what the   
          compute pipelines are spending their time doing. Also, consider whether any computation is redundant and      
          could be reduced or moved to look-up tables.                                                                  

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 30%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,99
    Executed Ipc Elapsed  inst/cycle         2,86
    Issue Slots Busy               %        74,78
    Issued Ipc Active     inst/cycle         2,99
    SM Busy                        %        74,78
    -------------------- ----------- ------------

    WRN   FMA is the highest-utilized pipeline (67.7%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. The pipeline is well-utilized, but might become a bottleneck if more work is added. Based on the  
          number of executed instructions, the highest utilized pipeline (67.7%) is FMA. It executes 32-bit floating    
          point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD) operations. Comparing the two, the overall pipeline    
          utilization appears to be caused by frequent, low-latency instructions. See the Kernel Profiling Guide        
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-decoder) or hover over the          
          pipeline name to understand the workloads handled by each pipeline. The Instruction Statistics section shows  
          the mix of executed instructions in this kernel. Check the Warp State Statistics section for which reasons    
          cause warps to stall.                                                                                         

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       860,58
    Mem Busy                     %        24,01
    Max Bandwidth                %        41,70
    L1/TEX Hit Rate              %        91,43
    L2 Hit Rate                  %        94,60
    Mem Pipes Busy               %        41,70
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        75,90
    Issued Warp Per Scheduler                        0,76
    No Eligible                            %        24,10
    Active Warps Per Scheduler          warp         7,05
    Eligible Warps Per Scheduler        warp         2,31
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,29
    Warp Cycles Per Executed Instruction           cycle         9,29
    Avg. Active Threads Per Warp                                21,96
    Avg. Not Predicated Off Threads Per Warp                    21,62
    ---------------------------------------- ----------- ------------

    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 22.0 threads being active per cycle. This is further reduced    
          to 21.6 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   350 202,70
    Executed Instructions                           inst   19 611 351
    Avg. Issued Instructions Per Scheduler          inst   350 342,41
    Issued Instructions                             inst   19 619 175
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 3646720 fused and 4987840 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    320
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          40 960
    Waves Per SM                                                2,86
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        86,70
    Achieved Active Warps Per SM           warp        27,74
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (86.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst    2 400 062
    Branch Efficiency                   %        91,21
    Avg. Divergent Branches                   2 002,57
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 143099 excessive sectors (4% of the total 
          3689947 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.   
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (320, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,95
    SM Frequency            cycle/usecond       773,75
    Elapsed Cycles                  cycle      534 622
    Memory Throughput                   %        37,95
    DRAM Throughput                     %         0,41
    Duration                      usecond       690,94
    L1/TEX Cache Throughput             %        42,59
    L2 Cache Throughput                 %         3,08
    SM Active Cycles                cycle   517 373,71
    Compute (SM) Throughput             %        72,99
    ----------------------- ------------- ------------

    WRN   Compute is more heavily utilized than Memory: Look at the Compute Workload Analysis section to see what the   
          compute pipelines are spending their time doing. Also, consider whether any computation is redundant and      
          could be reduced or moved to look-up tables.                                                                  

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 27%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         3,02
    Executed Ipc Elapsed  inst/cycle         2,92
    Issue Slots Busy               %        75,42
    Issued Ipc Active     inst/cycle         3,02
    SM Busy                        %        75,42
    -------------------- ----------- ------------

    WRN   FMA is the highest-utilized pipeline (62.6%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. The pipeline is well-utilized, but might become a bottleneck if more work is added. Based on the  
          number of executed instructions, the highest utilized pipeline (62.6%) is FMA. It executes 32-bit floating    
          point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD) operations. Comparing the two, the overall pipeline    
          utilization appears to be caused by frequent, low-latency instructions. See the Kernel Profiling Guide        
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-decoder) or hover over the          
          pipeline name to understand the workloads handled by each pipeline. The Instruction Statistics section shows  
          the mix of executed instructions in this kernel. Check the Warp State Statistics section for which reasons    
          cause warps to stall.                                                                                         

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       789,69
    Mem Busy                     %        21,29
    Max Bandwidth                %        37,95
    L1/TEX Hit Rate              %        96,19
    L2 Hit Rate                  %        91,25
    Mem Pipes Busy               %        37,95
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        76,76
    Issued Warp Per Scheduler                        0,77
    No Eligible                            %        23,24
    Active Warps Per Scheduler          warp         7,00
    Eligible Warps Per Scheduler        warp         2,30
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,12
    Warp Cycles Per Executed Instruction           cycle         9,13
    Avg. Active Threads Per Warp                                22,02
    Avg. Not Predicated Off Threads Per Warp                    21,33
    ---------------------------------------- ----------- ------------

    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 22.0 threads being active per cycle. This is further reduced    
          to 21.3 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   390 044,66
    Executed Instructions                           inst   21 842 501
    Avg. Issued Instructions Per Scheduler          inst   390 197,43
    Issued Instructions                             inst   21 851 056
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 3619984 fused and 4951078 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    320
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread          40 960
    Waves Per SM                                                2,86
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        86,00
    Achieved Active Warps Per SM           warp        27,52
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (86.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,15
    Branch Instructions              inst    3 216 925
    Branch Efficiency                   %        92,95
    Avg. Divergent Branches                   2 094,57
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 137651 excessive sectors (4% of the total 
          3662603 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.   
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (4096, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,83
    Elapsed Cycles                  cycle    1 329 460
    Memory Throughput                   %        33,90
    DRAM Throughput                     %         0,16
    Duration                      msecond         1,70
    L1/TEX Cache Throughput             %        34,12
    L2 Cache Throughput                 %         3,17
    SM Active Cycles                cycle 1 320 973,50
    Compute (SM) Throughput             %        58,49
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 11%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,35
    Executed Ipc Elapsed  inst/cycle         2,34
    Issue Slots Busy               %        58,87
    Issued Ipc Active     inst/cycle         2,35
    SM Busy                        %        58,87
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (54.1%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       307,59
    Mem Busy                     %        16,96
    Max Bandwidth                %        33,90
    L1/TEX Hit Rate              %        88,56
    L2 Hit Rate                  %        95,49
    Mem Pipes Busy               %        33,90
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        59,02
    Issued Warp Per Scheduler                        0,59
    No Eligible                            %        40,98
    Active Warps Per Scheduler          warp         4,01
    Eligible Warps Per Scheduler        warp         0,98
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 1.7 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          4.01 active warps per scheduler, but only an average of 0.98 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,80
    Warp Cycles Per Executed Instruction           cycle         6,80
    Avg. Active Threads Per Warp                                10,64
    Avg. Not Predicated Off Threads Per Warp                    10,33
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.3 cycles being stalled on a fixed latency execution dependency. 
          This represents about 33.9% of the total average of 6.8 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 10.6 threads being active per cycle. This is further reduced    
          to 10.3 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   777 531,30
    Executed Instructions                           inst   43 541 753
    Avg. Issued Instructions Per Scheduler          inst   777 634,32
    Issued Instructions                             inst   43 547 522
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 7773952 fused and 10689184 non-fused FP32 instructions. By converting pairs of non-fused 
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  4 096
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         524 288
    Waves Per SM                                               36,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        49,99
    Achieved Active Warps Per SM           warp        16,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (50.0%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst    4 982 758
    Branch Efficiency                   %        98,44
    Avg. Divergent Branches                     804,54
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 7040 excessive sectors (0% of the total   
          3156996 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.   
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (4096, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,82
    Elapsed Cycles                  cycle    2 412 838
    Memory Throughput                   %        25,81
    DRAM Throughput                     %         0,09
    Duration                      msecond         3,09
    L1/TEX Cache Throughput             %        29,45
    L2 Cache Throughput                 %         2,27
    SM Active Cycles                cycle 2 404 715,29
    Compute (SM) Throughput             %        46,20
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 6% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,85
    Executed Ipc Elapsed  inst/cycle         1,85
    Issue Slots Busy               %        46,35
    Issued Ipc Active     inst/cycle         1,85
    SM Busy                        %        46,35
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (30.9%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       169,52
    Mem Busy                     %        14,73
    Max Bandwidth                %        25,81
    L1/TEX Hit Rate              %        66,82
    L2 Hit Rate                  %        98,04
    Mem Pipes Busy               %        25,81
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        46,38
    Issued Warp Per Scheduler                        0,46
    No Eligible                            %        53,62
    Active Warps Per Scheduler          warp         7,93
    Eligible Warps Per Scheduler        warp         0,62
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.2 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.93 active warps per scheduler, but only an average of 0.62 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        17,10
    Warp Cycles Per Executed Instruction           cycle        17,10
    Avg. Active Threads Per Warp                                17,79
    Avg. Not Predicated Off Threads Per Warp                    16,67
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 11.0 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 64.5% of the total average of 17.1 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 17.8 threads being active per cycle. This is further reduced    
          to 16.7 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst 1 114 599,80
    Executed Instructions                           inst   62 417 589
    Avg. Issued Instructions Per Scheduler          inst 1 114 702,82
    Issued Instructions                             inst   62 423 358
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 7773952 fused and 10689184 non-fused FP32 instructions. By converting pairs of non-fused 
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  4 096
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread         524 288
    Waves Per SM                                               36,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        99,14
    Achieved Active Warps Per SM           warp        31,73
    ------------------------------- ----------- ------------

    INF   This kernel's theoretical occupancy is not impacted by any block limit.                                       

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst    8 384 678
    Branch Efficiency                   %        95,60
    Avg. Divergent Branches                   4 207,68
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 132998 excessive sectors (9% of the total 
          1433601 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.   
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV1<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (6, 6, 8)x(432, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,68
    Elapsed Cycles                  cycle    2 039 669
    Memory Throughput                   %        16,64
    DRAM Throughput                     %         0,10
    Duration                      msecond         2,62
    L1/TEX Cache Throughput             %        17,11
    L2 Cache Throughput                 %         0,56
    SM Active Cycles                cycle    2 015 042
    Compute (SM) Throughput             %        32,71
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 7% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,32
    Executed Ipc Elapsed  inst/cycle         1,31
    Issue Slots Busy               %        33,11
    Issued Ipc Active     inst/cycle         1,32
    SM Busy                        %        33,11
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (27.5%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       194,47
    Mem Busy                     %         8,55
    Max Bandwidth                %        16,64
    L1/TEX Hit Rate              %        22,80
    L2 Hit Rate                  %        87,58
    Mem Pipes Busy               %        16,64
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.9 sectors per request, or 4.9*32 = 157.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 127.7 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        37,55
    Issued Warp Per Scheduler                        0,38
    No Eligible                            %        62,45
    Active Warps Per Scheduler          warp         2,25
    Eligible Warps Per Scheduler        warp         0,47
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.7 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.25 active warps per scheduler, but only an average of 0.47 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 3.50 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         6,00
    Warp Cycles Per Executed Instruction           cycle         6,00
    Avg. Active Threads Per Warp                                15,07
    Avg. Not Predicated Off Threads Per Warp                    14,51
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 2.5 cycles being stalled on a fixed latency execution dependency. 
          This represents about 41.6% of the total average of 6.0 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 15.1 threads being active per cycle. This is further reduced    
          to 14.5 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   667 162,68
    Executed Instructions                           inst   37 361 110
    Avg. Issued Instructions Per Scheduler          inst   667 265,07
    Issued Instructions                             inst   37 366 844
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 5686411 fused and 7702120 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   432
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    288
    Registers Per Thread             register/thread              55
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block           39,21
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread         124 416
    Waves Per SM                                               20,57
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 432    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            2
    Block Limit Shared Mem                block            1
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           14
    Theoretical Occupancy                     %        43,75
    Achieved Occupancy                        %        24,84
    Achieved Active Warps Per SM           warp         7,95
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (43.8%) is limited by the required amount of shared memory The difference 
          between calculated theoretical (43.8%) and measured achieved occupancy (24.8%) can be the result of warp      
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst    5 253 065
    Branch Efficiency                   %        95,55
    Avg. Divergent Branches                   2 212,11
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 36440 excessive sectors (30% of the total 
          123124 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 30877 excessive wavefronts (1% of the     
          total 2352211 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.   
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 16, 16)x(432, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,98
    SM Frequency            cycle/usecond       777,68
    Elapsed Cycles                  cycle      729 629
    Memory Throughput                   %        26,99
    DRAM Throughput                     %         0,31
    Duration                      usecond       938,21
    L1/TEX Cache Throughput             %        28,43
    L2 Cache Throughput                 %         1,71
    SM Active Cycles                cycle   710 780,93
    Compute (SM) Throughput             %        41,48
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 20%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,70
    Executed Ipc Elapsed  inst/cycle         1,66
    Issue Slots Busy               %        42,58
    Issued Ipc Active     inst/cycle         1,70
    SM Busy                        %        42,58
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (38.8%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       599,61
    Mem Busy                     %        14,22
    Max Bandwidth                %        26,99
    L1/TEX Hit Rate              %        37,19
    L2 Hit Rate                  %        88,69
    Mem Pipes Busy               %        26,99
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.1 sectors per request, or 4.1*32 = 131.3 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.5 sectors per request, or 4.5*32 = 142.8 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        42,62
    Issued Warp Per Scheduler                        0,43
    No Eligible                            %        57,38
    Active Warps Per Scheduler          warp         6,90
    Eligible Warps Per Scheduler        warp         0,58
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.90 active warps per scheduler, but only an average of 0.58 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        16,19
    Warp Cycles Per Executed Instruction           cycle        16,19
    Avg. Active Threads Per Warp                                25,26
    Avg. Not Predicated Off Threads Per Warp                    24,83
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 10.5 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 64.7% of the total average of 16.2 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   302 588,71
    Executed Instructions                           inst   16 944 968
    Avg. Issued Instructions Per Scheduler          inst   302 660,66
    Issued Instructions                             inst   16 948 997
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 3128490 fused and 4293390 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   432
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    256
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            5,26
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         110 592
    Waves Per SM                                                9,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 432    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            3
    Block Limit Shared Mem                block            6
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           28
    Theoretical Occupancy                     %        87,50
    Achieved Occupancy                        %        86,24
    Achieved Active Warps Per SM           warp        27,60
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (87.5%) is limited by the number of warps within each block See the CUDA  
          Best Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for      
          more details on optimizing occupancy.                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst    2 140 008
    Branch Efficiency                   %        94,35
    Avg. Divergent Branches                   1 154,29
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 27000 excessive sectors (16% of the total 
          168184 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 50694 excessive wavefronts (4% of the     
          total 1365258 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.   
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 16, 16)x(432, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,01
    SM Frequency            cycle/usecond       782,30
    Elapsed Cycles                  cycle      732 257
    Memory Throughput                   %        26,89
    DRAM Throughput                     %         0,28
    Duration                      usecond       936,03
    L1/TEX Cache Throughput             %        28,33
    L2 Cache Throughput                 %         1,69
    SM Active Cycles                cycle   709 704,57
    Compute (SM) Throughput             %        41,33
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 20%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,71
    Executed Ipc Elapsed  inst/cycle         1,65
    Issue Slots Busy               %        42,65
    Issued Ipc Active     inst/cycle         1,71
    SM Busy                        %        42,65
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (38.9%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       542,75
    Mem Busy                     %        14,17
    Max Bandwidth                %        26,89
    L1/TEX Hit Rate              %        36,64
    L2 Hit Rate                  %        90,30
    Mem Pipes Busy               %        26,89
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.1 sectors per request, or 4.1*32 = 131.4 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.5 sectors per request, or 4.5*32 = 142.8 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        42,78
    Issued Warp Per Scheduler                        0,43
    No Eligible                            %        57,22
    Active Warps Per Scheduler          warp         6,92
    Eligible Warps Per Scheduler        warp         0,58
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.92 active warps per scheduler, but only an average of 0.58 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        16,19
    Warp Cycles Per Executed Instruction           cycle        16,19
    Avg. Active Threads Per Warp                                25,26
    Avg. Not Predicated Off Threads Per Warp                    24,83
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 10.5 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 64.7% of the total average of 16.2 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   302 588,71
    Executed Instructions                           inst   16 944 968
    Avg. Issued Instructions Per Scheduler          inst   302 660,66
    Issued Instructions                             inst   16 948 997
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 3128490 fused and 4293390 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   432
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    256
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            5,26
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         110 592
    Waves Per SM                                                9,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 432    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            3
    Block Limit Shared Mem                block            6
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           28
    Theoretical Occupancy                     %        87,50
    Achieved Occupancy                        %        86,31
    Achieved Active Warps Per SM           warp        27,62
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (87.5%) is limited by the number of warps within each block See the CUDA  
          Best Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for      
          more details on optimizing occupancy.                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst    2 140 008
    Branch Efficiency                   %        94,35
    Avg. Divergent Branches                   1 154,29
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 27000 excessive sectors (16% of the total 
          168184 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 50694 excessive wavefronts (4% of the     
          total 1365258 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.   
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (1, 16, 16)x(432, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,00
    SM Frequency            cycle/usecond       780,34
    Elapsed Cycles                  cycle      730 423
    Memory Throughput                   %        26,96
    DRAM Throughput                     %         0,29
    Duration                      usecond       936,03
    L1/TEX Cache Throughput             %        28,40
    L2 Cache Throughput                 %         1,76
    SM Active Cycles                cycle   708 496,71
    Compute (SM) Throughput             %        41,44
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 20%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,71
    Executed Ipc Elapsed  inst/cycle         1,66
    Issue Slots Busy               %        42,72
    Issued Ipc Active     inst/cycle         1,71
    SM Busy                        %        42,72
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (38.9%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       552,05
    Mem Busy                     %        14,20
    Max Bandwidth                %        26,96
    L1/TEX Hit Rate              %        37,02
    L2 Hit Rate                  %        84,23
    Mem Pipes Busy               %        26,96
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.1 sectors per request, or 4.1*32 = 131.3 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.5 sectors per request, or 4.5*32 = 142.8 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        42,65
    Issued Warp Per Scheduler                        0,43
    No Eligible                            %        57,35
    Active Warps Per Scheduler          warp         6,91
    Eligible Warps Per Scheduler        warp         0,58
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.3 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.91 active warps per scheduler, but only an average of 0.58 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        16,20
    Warp Cycles Per Executed Instruction           cycle        16,20
    Avg. Active Threads Per Warp                                25,26
    Avg. Not Predicated Off Threads Per Warp                    24,83
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 10.5 cycles being stalled waiting for sibling warps at a CTA      
          barrier. This represents about 64.6% of the total average of 16.2 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   302 588,71
    Executed Instructions                           inst   16 944 968
    Avg. Issued Instructions Per Scheduler          inst   302 660,66
    Issued Instructions                             inst   16 948 997
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 3128490 fused and 4293390 non-fused FP32 instructions. By converting pairs of non-fused  
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 29% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   432
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                    256
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block            5,26
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         110 592
    Waves Per SM                                                9,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 432    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            3
    Block Limit Shared Mem                block            6
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           28
    Theoretical Occupancy                     %        87,50
    Achieved Occupancy                        %        86,49
    Achieved Active Warps Per SM           warp        27,68
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (87.5%) is limited by the number of warps within each block See the CUDA  
          Best Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for      
          more details on optimizing occupancy.                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,13
    Branch Instructions              inst    2 140 008
    Branch Efficiency                   %        94,35
    Avg. Divergent Branches                   1 154,29
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 27000 excessive sectors (16% of the total 
          168184 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations.    
          The CUDA Programming Guide                                                                                    
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 50694 excessive wavefronts (4% of the     
          total 1365258 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.   
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  InitRandStates(curandStateXORWOW *, int) (3200, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- -------------
    Metric Name               Metric Unit  Metric Value
    ----------------------- ------------- -------------
    DRAM Frequency          cycle/nsecond          5,98
    SM Frequency            cycle/usecond        778,53
    Elapsed Cycles                  cycle    27 314 704
    Memory Throughput                   %         92,23
    DRAM Throughput                     %          0,88
    Duration                      msecond         35,08
    L1/TEX Cache Throughput             %         97,87
    L2 Cache Throughput                 %          8,01
    SM Active Cycles                cycle 27 210 624,07
    Compute (SM) Throughput             %         92,23
    ----------------------- ------------- -------------

    INF   The kernel is utilizing greater than 80.0% of the available compute or memory performance of the device. To   
          further improve performance, work will likely need to be shifted from the most utilized to another unit.      
          Start by analyzing workloads in the Compute Workload Analysis section.                                        

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,30
    Executed Ipc Elapsed  inst/cycle         1,30
    Issue Slots Busy               %        32,54
    Issued Ipc Active     inst/cycle         1,30
    SM Busy                        %        33,34
    -------------------- ----------- ------------

    INF   ALU is the highest-utilized pipeline (33.3%) based on active cycles, taking into account the rates of its     
          different instructions. It executes integer and logic operations. It is well-utilized, but should not be a    
          bottleneck.                                                                                                   

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,69
    Mem Busy                     %        48,93
    Max Bandwidth                %        92,23
    L1/TEX Hit Rate              %        97,96
    L2 Hit Rate                  %        97,81
    Mem Pipes Busy               %        92,23
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 25.8 sectors per request, or 25.8*32 = 827.1 bytes of cache data transfers per request.   
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        32,57
    Issued Warp Per Scheduler                        0,33
    No Eligible                            %        67,43
    Active Warps Per Scheduler          warp         7,72
    Eligible Warps Per Scheduler        warp         1,19
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 3.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.72 active warps per scheduler, but only an average of 1.19 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        23,70
    Warp Cycles Per Executed Instruction           cycle        23,70
    Avg. Active Threads Per Warp                                25,43
    Avg. Not Predicated Off Threads Per Warp                    16,42
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 17.5 cycles being stalled waiting for the local/global            
          instruction queue to be not full. This represents about 73.8% of the total average of 23.7 cycles between     
          issuing two instructions. Typically this stall occurs only when executing local or global memory              
          instructions extremely frequently. If applicable, consider combining multiple lower-width memory operations   
          into fewer wider memory operations and try interleaving memory operations and math instructions.              
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 25.4 threads being active per cycle. This is further reduced    
          to 16.4 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst 8 855 399,79
    Executed Instructions                           inst  495 902 388
    Avg. Issued Instructions Per Scheduler          inst 8 855 423,79
    Issued Instructions                             inst  495 903 732
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  3 200
    Registers Per Thread             register/thread              64
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         409 600
    Waves Per SM                                               28,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        96,76
    Achieved Active Warps Per SM           warp        30,96
    ------------------------------- ----------- ------------

    INF   This kernel's theoretical occupancy is not impacted by any block limit.                                       

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,01
    Branch Instructions              inst    3 986 436
    Branch Efficiency                   %        97,61
    Avg. Divergent Branches                   1 600,04
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 50278400 excessive sectors (23% of the    
          total 214297600 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source      
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitParticles<float>(Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, curandStateXORWOW *) (3200, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,96
    SM Frequency            cycle/usecond       775,10
    Elapsed Cycles                  cycle      398 146
    Memory Throughput                   %        72,93
    DRAM Throughput                     %        48,04
    Duration                      usecond       513,66
    L1/TEX Cache Throughput             %        91,10
    L2 Cache Throughput                 %        72,93
    SM Active Cycles                cycle   395 463,43
    Compute (SM) Throughput             %         8,27
    ----------------------- ------------- ------------

    WRN   Memory is more heavily utilized than Compute: Look at the Memory Workload Analysis section to identify the L2 
          bottleneck. Check memory replay (coalescing) metrics to make sure you're efficiently utilizing the bytes      
          transferred. Also consider whether it is possible to do more work per memory access (kernel fusion) or        
          whether there are values you can (re)compute.                                                                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 1% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,26
    Executed Ipc Elapsed  inst/cycle         0,26
    Issue Slots Busy               %         6,54
    Issued Ipc Active     inst/cycle         0,26
    SM Busy                        %         6,54
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        91,56
    Mem Busy                     %        71,68
    Max Bandwidth                %        72,93
    L1/TEX Hit Rate              %        82,54
    L2 Hit Rate                  %        79,06
    Mem Pipes Busy               %         8,27
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 32.0 sectors per request, or 32.0*32 = 1023.9 bytes of cache data transfers per request.  
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          6.4 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 19.3 sectors per request, or 19.3*32 = 616.7 bytes of cache data transfers per request.   
          The optimal thread address pattern for 6.4 byte accesses would result in 6.4*32 = 203.3 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.6 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         6,48
    Issued Warp Per Scheduler                        0,06
    No Eligible                            %        93,52
    Active Warps Per Scheduler          warp         6,72
    Eligible Warps Per Scheduler        warp         0,11
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 15.4 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          6.72 active warps per scheduler, but only an average of 0.11 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle       103,66
    Warp Cycles Per Executed Instruction           cycle       103,81
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    30,30
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 58.2 cycles being stalled waiting for the local/global            
          instruction queue to be not full. This represents about 56.2% of the total average of 103.7 cycles between    
          issuing two instructions. Typically this stall occurs only when executing local or global memory              
          instructions extremely frequently. If applicable, consider combining multiple lower-width memory operations   
          into fewer wider memory operations and try interleaving memory operations and math instructions.              
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    25 828,57
    Executed Instructions                           inst    1 446 400
    Avg. Issued Instructions Per Scheduler          inst    25 864,57
    Issued Instructions                             inst    1 448 416
    ---------------------------------------- ----------- ------------

    WRN   This kernel executes 38400 fused and 38400 non-fused FP32 instructions. By converting pairs of non-fused      
          instructions to their fused (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point),           
          higher-throughput equivalent, the achieved FP32 performance could be increased by up to 25% (relative to its  
          current performance). Check the Source page to identify where this kernel executes FP32 instructions.         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  3 200
    Registers Per Thread             register/thread              48
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         409 600
    Waves Per SM                                               28,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        85,68
    Achieved Active Warps Per SM           warp        27,42
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (85.7%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst       76 800
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 3788800 excessive sectors (73% of the     
          total 5171200 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source        
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbParticlePerCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, int *, int *) (3200, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,31
    SM Frequency            cycle/usecond       821,45
    Elapsed Cycles                  cycle      118 662
    Memory Throughput                   %        53,57
    DRAM Throughput                     %        17,07
    Duration                      usecond       144,45
    L1/TEX Cache Throughput             %        65,54
    L2 Cache Throughput                 %        53,57
    SM Active Cycles                cycle   119 334,36
    Compute (SM) Throughput             %        22,35
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 6% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,85
    Executed Ipc Elapsed  inst/cycle         0,85
    Issue Slots Busy               %        21,20
    Issued Ipc Active     inst/cycle         0,85
    SM Busy                        %        21,20
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        34,48
    Mem Busy                     %        53,57
    Max Bandwidth                %        53,37
    L1/TEX Hit Rate              %            0
    L2 Hit Rate                  %        72,32
    Mem Pipes Busy               %        22,35
    ----------------- ------------ ------------

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        22,44
    Issued Warp Per Scheduler                        0,22
    No Eligible                            %        77,56
    Active Warps Per Scheduler          warp         7,74
    Eligible Warps Per Scheduler        warp         0,31
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 4.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.74 active warps per scheduler, but only an average of 0.31 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        34,50
    Warp Cycles Per Executed Instruction           cycle        34,55
    Avg. Active Threads Per Warp                                31,58
    Avg. Not Predicated Off Threads Per Warp                    29,56
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 18.7 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 54.2% of the total         
          average of 34.5 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    25 257,14
    Executed Instructions                           inst    1 414 400
    Avg. Issued Instructions Per Scheduler          inst    25 295,12
    Issued Instructions                             inst    1 416 527
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  3 200
    Registers Per Thread             register/thread              23
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block              16
    Threads                                   thread         409 600
    Waves Per SM                                               28,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           21
    Block Limit Shared Mem                block          128
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        93,74
    Achieved Active Warps Per SM           warp        30,00
    ------------------------------- ----------- ------------

    INF   This kernel's theoretical occupancy is not impacted by any block limit.                                       

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst      220 800
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 346275 excessive sectors (62% of the      
          total 554275 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source         
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)1>(const T1 *, T1 *, T2, T2) (4, 1, 1)x(512, 1, 1), Context 1, Stream 24, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,81
    SM Frequency            cycle/usecond       756,57
    Elapsed Cycles                  cycle        5 475
    Memory Throughput                   %        11,03
    DRAM Throughput                     %         1,23
    Duration                      usecond         7,23
    L1/TEX Cache Throughput             %        49,11
    L2 Cache Throughput                 %         2,69
    SM Active Cycles                cycle     1 228,79
    Compute (SM) Throughput             %        11,03
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.1 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,70
    Executed Ipc Elapsed  inst/cycle         0,16
    Issue Slots Busy               %        17,95
    Issued Ipc Active     inst/cycle         0,72
    SM Busy                        %        21,58
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         2,29
    Mem Busy                     %        10,62
    Max Bandwidth                %        11,03
    L1/TEX Hit Rate              %        23,26
    L2 Hit Rate                  %        59,89
    Mem Pipes Busy               %        11,03
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        18,05
    Issued Warp Per Scheduler                        0,18
    No Eligible                            %        81,95
    Active Warps Per Scheduler          warp         3,94
    Eligible Warps Per Scheduler        warp         0,32
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 5.5 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.94 active warps per scheduler, but only an average of 0.32 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        21,85
    Warp Cycles Per Executed Instruction           cycle        22,32
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    20,31
    ---------------------------------------- ----------- ------------

    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 32.0 threads being active per cycle. This is further reduced    
          to 20.3 threads per warp due to predication. The compiler may use predication to avoid an actual branch.      
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst          216
    Executed Instructions                           inst       12 096
    Avg. Issued Instructions Per Scheduler          inst       220,57
    Issued Instructions                             inst       12 352
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   512
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      4
    Registers Per Thread             register/thread              21
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread           2 048
    Waves Per SM                                                0,14
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 4 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            5
    Block Limit Shared Mem                block            8
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        49,43
    Achieved Active Warps Per SM           warp        15,82
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (49.4%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,02
    Branch Instructions              inst          256
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 128 excessive sectors (11% of the total   
          1152 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 3660 excessive wavefronts (77% of the     
          total 4768 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The  
          CUDA Best Practices Guide                                                                                     
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void BuildPartialPrefix_AllSize<int, int, (int)1024, (bool)0>(const T1 *, T1 *, T2, T2) (1, 1, 1)x(2, 1, 1), Context 1, Stream 24, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,96
    SM Frequency            cycle/usecond       775,38
    Elapsed Cycles                  cycle       19 677
    Memory Throughput                   %         0,42
    DRAM Throughput                     %         0,01
    Duration                      usecond        25,38
    L1/TEX Cache Throughput             %         6,23
    L2 Cache Throughput                 %         0,12
    SM Active Cycles                cycle        1 320
    Compute (SM) Throughput             %         0,42
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.0 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,12
    Executed Ipc Elapsed  inst/cycle         0,01
    Issue Slots Busy               %         3,07
    Issued Ipc Active     inst/cycle         0,12
    SM Busy                        %         3,07
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second        16,39
    Mem Busy                     %         0,24
    Max Bandwidth                %         0,42
    L1/TEX Hit Rate              %        16,67
    L2 Hit Rate                  %       103,26
    Mem Pipes Busy               %         0,42
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,28
    Issued Warp Per Scheduler                        0,12
    No Eligible                            %        87,72
    Active Warps Per Scheduler          warp         1,00
    Eligible Warps Per Scheduler        warp         0,12
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 8.1 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          1.00 active warps per scheduler, but only an average of 0.12 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The 4.00 theoretical warps per scheduler this kernel can issue according to its occupancy are below the       
          hardware maximum of 8. Use the Occupancy section to identify what limits this kernel's theoretical occupancy. 

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         8,15
    Warp Cycles Per Executed Instruction           cycle         8,17
    Avg. Active Threads Per Warp                                    2
    Avg. Not Predicated Off Threads Per Warp                     1,99
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 4.3 cycles being stalled on a fixed latency execution dependency. 
          This represents about 52.9% of the total average of 8.1 cycles between issuing two instructions. Typically,   
          this stall reason should be very low and only shows up as a top contributor in already highly optimized       
          kernels. Try to hide the corresponding instruction latencies by increasing the number of active warps,        
          restructuring the code or unrolling loops. Furthermore, consider switching to lower-latency instructions,     
          e.g. by making use of fast math compiler options.                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   Instructions are executed in warps, which are groups of 32 threads. Optimal instruction throughput is         
          achieved if all 32 threads of a warp execute the same instruction. The chosen launch configuration, early     
          thread completion, and divergent flow control can significantly lower the number of active threads in a warp  
          per cycle. This kernel achieves an average of 2.0 threads being active per cycle. This is further reduced to  
          2.0 threads per warp due to predication. The compiler may use predication to avoid an actual branch.          
          Instead, all instructions are scheduled, but a per-thread condition code or predicate controls which threads  
          execute the instructions. Try to avoid different execution paths within a warp when possible. In addition,    
          ensure your kernel makes use of Independent Thread Scheduling, which allows a warp to reconverge after a      
          data-dependent conditional block by explicitly calling __syncwarp().                                          

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        40,38
    Executed Instructions                           inst        2 261
    Avg. Issued Instructions Per Scheduler          inst        40,48
    Issued Instructions                             inst        2 267
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                     2
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      1
    Registers Per Thread             register/thread              20
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            4,10
    Threads                                   thread               2
    Waves Per SM                                                0,00
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 2      
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The grid for this launch is configured to execute only 1 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           84
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block           32
    Theoretical Active Warps per SM        warp           16
    Theoretical Occupancy                     %           50
    Achieved Occupancy                        %         3,12
    Achieved Active Warps Per SM           warp            1
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (50.0%) is limited by the number of blocks that can fit on the SM This    
          kernel's theoretical occupancy (50.0%) is limited by the required amount of shared memory The difference      
          between calculated theoretical (50.0%) and measured achieved occupancy (3.1%) can be the result of warp       
          scheduling overheads or workload imbalances during the kernel execution. Load imbalances can occur between    
          warps within a block as well as across blocks of the same kernel. See the CUDA Best Practices Guide           
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,23
    Branch Instructions              inst          517
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2 excessive sectors (33% of the total 6   
          sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The CUDA  
          Programming Guide (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses)   
          had additional information on reducing uncoalesced device memory accesses.                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 27 excessive wavefronts (5% of the total  
          598 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations. The CUDA    
          Best Practices Guide                                                                                          
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ApplyPartialPrefixV3<int, int>(const T1 *, T1 *, T2, T2) (6, 1, 1)x(512, 1, 1), Context 1, Stream 24, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,65
    SM Frequency            cycle/usecond       738,05
    Elapsed Cycles                  cycle        2 414
    Memory Throughput                   %         4,63
    DRAM Throughput                     %         2,13
    Duration                      usecond         3,26
    L1/TEX Cache Throughput             %        10,10
    L2 Cache Throughput                 %         4,63
    SM Active Cycles                cycle       543,07
    Compute (SM) Throughput             %         2,85
    ----------------------- ------------- ------------

    WRN   This kernel grid is too small to fill the available resources on this device, resulting in only 0.2 full      
          waves across all SMs. Look at Launch Statistics for more details.                                             

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,47
    Executed Ipc Elapsed  inst/cycle         0,11
    Issue Slots Busy               %        12,63
    Issued Ipc Active     inst/cycle         0,51
    SM Busy                        %        12,63
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         3,85
    Mem Busy                     %         4,63
    Max Bandwidth                %         2,82
    L1/TEX Hit Rate              %        66,27
    L2 Hit Rate                  %        59,75
    Mem Pipes Busy               %         2,28
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 5.0 sectors per request, or 5.0*32 = 160.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        12,87
    Issued Warp Per Scheduler                        0,13
    No Eligible                            %        87,13
    Active Warps Per Scheduler          warp         3,89
    Eligible Warps Per Scheduler        warp         0,22
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 7.8 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          3.89 active warps per scheduler, but only an average of 0.22 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        30,19
    Warp Cycles Per Executed Instruction           cycle        32,64
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    26,81
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 11.6 cycles being stalled waiting for an immediate constant cache 
          (IMC) miss. This represents about 38.3% of the total average of 30.2 cycles between issuing two               
          instructions. A read from constant memory costs one memory read from global memory only on a cache miss;      
          otherwise, it just costs one read from the constant cache. Immediate constants are encoded into the SASS      
          instruction as 'c[bank][offset]'. All threads access the same value. Consider computing values instead of     
          loading them as constant, when applicable.                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst        63,43
    Executed Instructions                           inst        3 552
    Avg. Issued Instructions Per Scheduler          inst        68,57
    Issued Instructions                             inst        3 840
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   512
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                      6
    Registers Per Thread             register/thread              16
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread           3 072
    Waves Per SM                                                0,21
    -------------------------------- --------------- ---------------

    WRN   The grid for this launch is configured to execute only 6 blocks, which is less than the GPU's 14              
          multiprocessors. This can underutilize some multiprocessors. If you do not intend to execute this kernel      
          concurrently with other workloads, consider reducing the block size to have at least one block per            
          multiprocessor or increase the size of the grid to fully utilize the available hardware resources. See the    
          Hardware Model (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model)            
          description for more details on launch configurations.                                                        

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            8
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            2
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        48,86
    Achieved Active Warps Per SM           warp        15,64
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (48.9%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,05
    Branch Instructions              inst          192
    Branch Efficiency                   %            0
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 192 excessive sectors (18% of the total   
          1056 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void InitNewCells<float>(const int *, CellDescriptor *, int) (3200, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         6,12
    SM Frequency            cycle/usecond       795,63
    Elapsed Cycles                  cycle       11 510
    Memory Throughput                   %        16,68
    DRAM Throughput                     %         0,59
    Duration                      usecond        14,46
    L1/TEX Cache Throughput             %        19,47
    L2 Cache Throughput                 %         2,45
    SM Active Cycles                cycle     9 862,36
    Compute (SM) Throughput             %        16,68
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 0% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,61
    Executed Ipc Elapsed  inst/cycle         0,52
    Issue Slots Busy               %        15,45
    Issued Ipc Active     inst/cycle         0,62
    SM Busy                        %        15,45
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         1,15
    Mem Busy                     %         8,57
    Max Bandwidth                %        16,68
    L1/TEX Hit Rate              %        58,19
    L2 Hit Rate                  %        82,85
    Mem Pipes Busy               %        16,68
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.7 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 8.0 sectors per request, or 8.0*32 = 256.0 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.5 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        15,61
    Issued Warp Per Scheduler                        0,16
    No Eligible                            %        84,39
    Active Warps Per Scheduler          warp         2,08
    Eligible Warps Per Scheduler        warp         0,17
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 6.4 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          2.08 active warps per scheduler, but only an average of 0.17 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, reduce the time the active warps are stalled by inspecting the top stall reasons on the Warp  
          State Statistics and Source Counters sections.                                                                

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        13,35
    Warp Cycles Per Executed Instruction           cycle        13,57
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,66
    ---------------------------------------- ----------- ------------

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst     1 499,43
    Executed Instructions                           inst       83 968
    Avg. Issued Instructions Per Scheduler          inst     1 523,43
    Issued Instructions                             inst       85 312
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  3 200
    Registers Per Thread             register/thread              28
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         409 600
    Waves Per SM                                               28,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        31,16
    Achieved Active Warps Per SM           warp         9,97
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (31.2%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,16
    Branch Instructions              inst       13 312
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 1152 excessive sectors (31% of the total  
          3712 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source locations. The  
          CUDA Programming Guide                                                                                        
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void MoveParticlesToNewCells<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, ParticlesContainer<T1>, int *, const CellDescriptor *) (3200, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,99
    SM Frequency            cycle/usecond       779,36
    Elapsed Cycles                  cycle    1 398 434
    Memory Throughput                   %        33,17
    DRAM Throughput                     %        13,60
    Duration                      msecond         1,79
    L1/TEX Cache Throughput             %        41,53
    L2 Cache Throughput                 %        33,17
    SM Active Cycles                cycle 1 391 587,14
    Compute (SM) Throughput             %         3,70
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved       
          close to 0% of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel        
          Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details  
          on roofline analysis.                                                                                         

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         0,05
    Executed Ipc Elapsed  inst/cycle         0,05
    Issue Slots Busy               %         1,30
    Issued Ipc Active     inst/cycle         0,05
    SM Busy                        %         1,30
    -------------------- ----------- ------------

    WRN   All compute pipelines are under-utilized. Either this kernel is very small or it doesn't issue enough warps   
          per scheduler. Check the Launch Statistics and Scheduler Statistics sections for further details.             

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second        26,07
    Mem Busy                     %        22,03
    Max Bandwidth                %        33,17
    L1/TEX Hit Rate              %         7,10
    L2 Hit Rate                  %        91,56
    Mem Pipes Busy               %         3,70
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 7.2 sectors per request, or 7.2*32 = 230.9 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 31.9 sectors per request, or 31.9*32 = 1020.6 bytes of cache data transfers per request.  
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.9 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %         1,30
    Issued Warp Per Scheduler                        0,01
    No Eligible                            %        98,70
    Active Warps Per Scheduler          warp         7,04
    Eligible Warps Per Scheduler        warp         0,02
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 77.0 cycles. This might leave hardware resources underutilized and may lead to    
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.04 active warps per scheduler, but only an average of 0.02 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle       542,27
    Warp Cycles Per Executed Instruction           cycle       543,29
    Avg. Active Threads Per Warp                                   32
    Avg. Not Predicated Off Threads Per Warp                    31,59
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 378.4 cycles being stalled waiting for a scoreboard dependency on 
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 69.8% of the total         
          average of 542.3 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX     
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst    18 057,14
    Executed Instructions                           inst    1 011 200
    Avg. Issued Instructions Per Scheduler          inst    18 091,09
    Issued Instructions                             inst    1 013 101
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  3 200
    Registers Per Thread             register/thread              26
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         409 600
    Waves Per SM                                               28,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           16
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        88,32
    Achieved Active Warps Per SM           warp        28,26
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (88.3%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,10
    Branch Instructions              inst      102 400
    Branch Efficiency                   %          100
    Avg. Divergent Branches                          0
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 2126812 excessive sectors (76% of the     
          total 2792412 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source        
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeNbInteractions<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, unsigned long long *) (3200, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- ------------
    Metric Name               Metric Unit Metric Value
    ----------------------- ------------- ------------
    DRAM Frequency          cycle/nsecond         5,97
    SM Frequency            cycle/usecond       776,94
    Elapsed Cycles                  cycle      393 987
    Memory Throughput                   %        16,78
    DRAM Throughput                     %         5,20
    Duration                      usecond       507,10
    L1/TEX Cache Throughput             %        28,11
    L2 Cache Throughput                 %        16,78
    SM Active Cycles                cycle   390 705,93
    Compute (SM) Throughput             %        35,02
    ----------------------- ------------- ------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 2% of 
          this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide       
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         1,41
    Executed Ipc Elapsed  inst/cycle         1,40
    Issue Slots Busy               %        35,31
    Issued Ipc Active     inst/cycle         1,41
    SM Busy                        %        35,31
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (20.4%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Gbyte/second         9,93
    Mem Busy                     %        16,78
    Max Bandwidth                %        13,44
    L1/TEX Hit Rate              %        35,31
    L2 Hit Rate                  %        73,09
    Mem Pipes Busy               %        13,44
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 3.2 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        35,31
    Issued Warp Per Scheduler                        0,35
    No Eligible                            %        64,69
    Active Warps Per Scheduler          warp         7,32
    Eligible Warps Per Scheduler        warp         0,68
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 2.8 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.32 active warps per scheduler, but only an average of 0.68 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        20,72
    Warp Cycles Per Executed Instruction           cycle        20,72
    Avg. Active Threads Per Warp                                31,80
    Avg. Not Predicated Off Threads Per Warp                    28,38
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 13.2 cycles being stalled waiting for a scoreboard dependency on  
          a L1TEX (local, global, surface, texture, rtcore) operation. This represents about 63.6% of the total         
          average of 20.7 cycles between issuing two instructions. To reduce the number of cycles waiting on L1TEX      
          data accesses verify the memory access patterns are optimal for the target architecture, attempt to increase  
          cache hit rates by increasing data locality or by changing the cache configuration, and consider moving       
          frequently used data to registers and to shared memory.                                                       
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Avg. Executed Instructions Per Scheduler        inst   137 916,64
    Executed Instructions                           inst    7 723 332
    Avg. Issued Instructions Per Scheduler          inst   137 956,64
    Issued Instructions                             inst    7 725 572
    ---------------------------------------- ----------- ------------

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  3 200
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         409 600
    Waves Per SM                                               28,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        91,63
    Achieved Active Warps Per SM           warp        29,32
    ------------------------------- ----------- ------------

    INF   This kernel's theoretical occupancy is not impacted by any block limit.                                       

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,21
    Branch Instructions              inst    1 636 951
    Branch Efficiency                   %        99,86
    Avg. Divergent Branches                      27,82
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParPartLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (3200, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- -------------
    Metric Name               Metric Unit  Metric Value
    ----------------------- ------------- -------------
    DRAM Frequency          cycle/nsecond          6,00
    SM Frequency            cycle/usecond        780,08
    Elapsed Cycles                  cycle    28 199 579
    Memory Throughput                   %         47,76
    DRAM Throughput                     %          0,10
    Duration                      msecond         36,15
    L1/TEX Cache Throughput             %         52,67
    L2 Cache Throughput                 %          3,30
    SM Active Cycles                cycle 28 125 319,36
    Compute (SM) Throughput             %         79,44
    ----------------------- ------------- -------------

    WRN   Compute is more heavily utilized than Memory: Look at the Compute Workload Analysis section to see what the   
          compute pipelines are spending their time doing. Also, consider whether any computation is redundant and      
          could be reduced or moved to look-up tables.                                                                  

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 52%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         3,19
    Executed Ipc Elapsed  inst/cycle         3,18
    Issue Slots Busy               %        79,65
    Issued Ipc Active     inst/cycle         3,19
    SM Busy                        %        79,65
    -------------------- ----------- ------------

    WRN   FMA is the highest-utilized pipeline (75.7%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. The pipeline is well-utilized, but might become a bottleneck if more work is added. Based on the  
          number of executed instructions, the highest utilized pipeline (75.7%) is FMA. It executes 32-bit floating    
          point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD) operations. Comparing the two, the overall pipeline    
          utilization appears to be caused by frequent, low-latency instructions. See the Kernel Profiling Guide        
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-decoder) or hover over the          
          pipeline name to understand the workloads handled by each pipeline. The Instruction Statistics section shows  
          the mix of executed instructions in this kernel. Check the Warp State Statistics section for which reasons    
          cause warps to stall.                                                                                         

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       193,85
    Mem Busy                     %        26,34
    Max Bandwidth                %        47,76
    L1/TEX Hit Rate              %        93,32
    L2 Hit Rate                  %        99,16
    Mem Pipes Busy               %        47,76
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        79,74
    Issued Warp Per Scheduler                        0,80
    No Eligible                            %        20,26
    Active Warps Per Scheduler          warp         7,47
    Eligible Warps Per Scheduler        warp         2,77
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,37
    Warp Cycles Per Executed Instruction           cycle         9,37
    Avg. Active Threads Per Warp                                31,15
    Avg. Not Predicated Off Threads Per Warp                    31,07
    ---------------------------------------- ----------- ------------

    Section: Instruction Statistics
    ---------------------------------------- ----------- -------------
    Metric Name                              Metric Unit  Metric Value
    ---------------------------------------- ----------- -------------
    Avg. Executed Instructions Per Scheduler        inst 22 401 612,21
    Executed Instructions                           inst 1 254 490 284
    Avg. Issued Instructions Per Scheduler          inst 22 401 667,55
    Issued Instructions                             inst 1 254 493 383
    ---------------------------------------- ----------- -------------

    WRN   This kernel executes 249785608 fused and 343191211 non-fused FP32 instructions. By converting pairs of        
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  3 200
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         409 600
    Waves Per SM                                               28,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        93,22
    Achieved Active Warps Per SM           warp        29,83
    ------------------------------- ----------- ------------

    INF   This kernel's theoretical occupancy is not impacted by any block limit.                                       

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst  138 799 032
    Branch Efficiency                   %        99,25
    Avg. Divergent Branches                   9 914,02
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParPartNoLoop<float>(Point3D<T1>, Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *) (3200, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- -------------
    Metric Name               Metric Unit  Metric Value
    ----------------------- ------------- -------------
    DRAM Frequency          cycle/nsecond          6,00
    SM Frequency            cycle/usecond        780,55
    Elapsed Cycles                  cycle    31 087 556
    Memory Throughput                   %         43,25
    DRAM Throughput                     %          0,09
    Duration                      msecond         39,83
    L1/TEX Cache Throughput             %         47,07
    L2 Cache Throughput                 %          1,56
    SM Active Cycles                cycle 30 998 003,50
    Compute (SM) Throughput             %         81,76
    ----------------------- ------------- -------------

    INF   The kernel is utilizing greater than 80.0% of the available compute or memory performance of the device. To   
          further improve performance, work will likely need to be shifted from the most utilized to another unit.      
          Start by analyzing workloads in the Compute Workload Analysis section.                                        

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 47%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         3,28
    Executed Ipc Elapsed  inst/cycle         3,27
    Issue Slots Busy               %        81,99
    Issued Ipc Active     inst/cycle         3,28
    SM Busy                        %        81,99
    -------------------- ----------- ------------

    WRN   FMA is the highest-utilized pipeline (69.5%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. The pipeline is well-utilized, but might become a bottleneck if more work is added. Based on the  
          number of executed instructions, the highest utilized pipeline (69.5%) is FMA. It executes 32-bit floating    
          point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD) operations. Comparing the two, the overall pipeline    
          utilization appears to be caused by frequent, low-latency instructions. See the Kernel Profiling Guide        
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-decoder) or hover over the          
          pipeline name to understand the workloads handled by each pipeline. The Instruction Statistics section shows  
          the mix of executed instructions in this kernel.                                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       167,23
    Mem Busy                     %        23,54
    Max Bandwidth                %        43,25
    L1/TEX Hit Rate              %        96,41
    L2 Hit Rate                  %        97,69
    Mem Pipes Busy               %        43,25
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        82,06
    Issued Warp Per Scheduler                        0,82
    No Eligible                            %        17,94
    Active Warps Per Scheduler          warp         7,52
    Eligible Warps Per Scheduler        warp         2,70
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,16
    Warp Cycles Per Executed Instruction           cycle         9,16
    Avg. Active Threads Per Warp                                31,20
    Avg. Not Predicated Off Threads Per Warp                    30,48
    ---------------------------------------- ----------- ------------

    Section: Instruction Statistics
    ---------------------------------------- ----------- -------------
    Metric Name                              Metric Unit  Metric Value
    ---------------------------------------- ----------- -------------
    Avg. Executed Instructions Per Scheduler        inst 25 416 035,96
    Executed Instructions                           inst 1 423 298 014
    Avg. Issued Instructions Per Scheduler          inst 25 416 089,64
    Issued Instructions                             inst 1 423 301 020
    ---------------------------------------- ----------- -------------

    WRN   This kernel executes 249388536 fused and 342645237 non-fused FP32 instructions. By converting pairs of        
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  3 200
    Registers Per Thread             register/thread              46
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         409 600
    Waves Per SM                                               28,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        93,98
    Achieved Active Warps Per SM           warp        30,07
    ------------------------------- ----------- ------------

    INF   This kernel's theoretical occupancy is not impacted by any block limit.                                       

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,14
    Branch Instructions              inst  197 925 751
    Branch Efficiency                   %        99,46
    Avg. Divergent Branches                   9 966,09
    ------------------------- ----------- ------------

  void ComputeParticleInterationsParCell<float>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (4096, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- -------------
    Metric Name               Metric Unit  Metric Value
    ----------------------- ------------- -------------
    DRAM Frequency          cycle/nsecond          5,96
    SM Frequency            cycle/usecond        775,22
    Elapsed Cycles                  cycle    34 316 261
    Memory Throughput                   %         44,48
    DRAM Throughput                     %          0,09
    Duration                      msecond         44,27
    L1/TEX Cache Throughput             %         44,53
    L2 Cache Throughput                 %          2,32
    SM Active Cycles                cycle 34 276 401,71
    Compute (SM) Throughput             %         73,50
    ----------------------- ------------- -------------

    WRN   Compute is more heavily utilized than Memory: Look at the Compute Workload Analysis section to see what the   
          compute pipelines are spending their time doing. Also, consider whether any computation is redundant and      
          could be reduced or moved to look-up tables.                                                                  

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 43%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,94
    Executed Ipc Elapsed  inst/cycle         2,94
    Issue Slots Busy               %        73,58
    Issued Ipc Active     inst/cycle         2,94
    SM Busy                        %        73,58
    -------------------- ----------- ------------

    WRN   FMA is the highest-utilized pipeline (72.9%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. The pipeline is well-utilized, but might become a bottleneck if more work is added. Based on the  
          number of executed instructions, the highest utilized pipeline (72.9%) is FMA. It executes 32-bit floating    
          point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD) operations. Comparing the two, the overall pipeline    
          utilization appears to be caused by frequent, low-latency instructions. See the Kernel Profiling Guide        
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-decoder) or hover over the          
          pipeline name to understand the workloads handled by each pipeline. The Instruction Statistics section shows  
          the mix of executed instructions in this kernel. Check the Warp State Statistics section for which reasons    
          cause warps to stall.                                                                                         

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       171,80
    Mem Busy                     %        22,24
    Max Bandwidth                %        44,48
    L1/TEX Hit Rate              %        93,43
    L2 Hit Rate                  %       100,31
    Mem Pipes Busy               %        44,48
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.4 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 1.0 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        73,59
    Issued Warp Per Scheduler                        0,74
    No Eligible                            %        26,41
    Active Warps Per Scheduler          warp         6,73
    Eligible Warps Per Scheduler        warp         2,34
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle         9,15
    Warp Cycles Per Executed Instruction           cycle         9,15
    Avg. Active Threads Per Warp                                27,49
    Avg. Not Predicated Off Threads Per Warp                    27,42
    ---------------------------------------- ----------- ------------

    Section: Instruction Statistics
    ---------------------------------------- ----------- -------------
    Metric Name                              Metric Unit  Metric Value
    ---------------------------------------- ----------- -------------
    Avg. Executed Instructions Per Scheduler        inst 25 221 984,91
    Executed Instructions                           inst 1 412 431 155
    Avg. Issued Instructions Per Scheduler          inst 25 222 054,79
    Issued Instructions                             inst 1 412 435 068
    ---------------------------------------- ----------- -------------

    WRN   This kernel executes 282818368 fused and 388875256 non-fused FP32 instructions. By converting pairs of        
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  4 096
    Registers Per Thread             register/thread              41
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         524 288
    Waves Per SM                                               36,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           10
    Block Limit Shared Mem                block           16
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        84,19
    Achieved Active Warps Per SM           warp        26,94
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy is not impacted by any block limit. The difference between calculated     
          theoretical (100.0%) and measured achieved occupancy (84.2%) can be the result of warp scheduling overheads   
          or workload imbalances during the kernel execution. Load imbalances can occur between warps within a block    
          as well as across blocks of the same kernel. See the CUDA Best Practices Guide                                
          (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more details on           
          optimizing occupancy.                                                                                         

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst  156 087 975
    Branch Efficiency                   %        99,50
    Avg. Divergent Branches                      7 382
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 45548 excessive sectors (0% of the total  
          107023114 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source            
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsParCellSm<float, (int)512>(Point3D<int>, ParticlesContainer<T1>, const CellDescriptor *, int) (4096, 1, 1)x(128, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- -------------
    Metric Name               Metric Unit  Metric Value
    ----------------------- ------------- -------------
    DRAM Frequency          cycle/nsecond          6,00
    SM Frequency            cycle/usecond        780,82
    Elapsed Cycles                  cycle    33 909 079
    Memory Throughput                   %         45,94
    DRAM Throughput                     %          0,09
    Duration                      msecond         43,43
    L1/TEX Cache Throughput             %         46,26
    L2 Cache Throughput                 %          1,29
    SM Active Cycles                cycle 33 856 514,93
    Compute (SM) Throughput             %         73,45
    ----------------------- ------------- -------------

    WRN   Compute is more heavily utilized than Memory: Look at the Compute Workload Analysis section to see what the   
          compute pipelines are spending their time doing. Also, consider whether any computation is redundant and      
          could be reduced or moved to look-up tables.                                                                  

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 43%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,94
    Executed Ipc Elapsed  inst/cycle         2,94
    Issue Slots Busy               %        73,56
    Issued Ipc Active     inst/cycle         2,94
    SM Busy                        %        73,56
    -------------------- ----------- ------------

    WRN   FMA is the highest-utilized pipeline (71.3%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. The pipeline is well-utilized, but might become a bottleneck if more work is added. Based on the  
          number of executed instructions, the highest utilized pipeline (71.3%) is FMA. It executes 32-bit floating    
          point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD) operations. Comparing the two, the overall pipeline    
          utilization appears to be caused by frequent, low-latency instructions. See the Kernel Profiling Guide        
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-decoder) or hover over the          
          pipeline name to understand the workloads handled by each pipeline. The Instruction Statistics section shows  
          the mix of executed instructions in this kernel. Check the Warp State Statistics section for which reasons    
          cause warps to stall.                                                                                         

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       168,41
    Mem Busy                     %        23,13
    Max Bandwidth                %        45,94
    L1/TEX Hit Rate              %        34,49
    L2 Hit Rate                  %        96,03
    Mem Pipes Busy               %        45,94
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.3 sectors per request, or 4.3*32 = 138.4 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.3 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.7 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        73,61
    Issued Warp Per Scheduler                        0,74
    No Eligible                            %        26,39
    Active Warps Per Scheduler          warp         7,95
    Eligible Warps Per Scheduler        warp         2,24
    ---------------------------- ----------- ------------

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        10,80
    Warp Cycles Per Executed Instruction           cycle        10,80
    Avg. Active Threads Per Warp                                27,56
    Avg. Not Predicated Off Threads Per Warp                    27,44
    ---------------------------------------- ----------- ------------

    Section: Instruction Statistics
    ---------------------------------------- ----------- -------------
    Metric Name                              Metric Unit  Metric Value
    ---------------------------------------- ----------- -------------
    Avg. Executed Instructions Per Scheduler        inst 24 906 149,75
    Executed Instructions                           inst 1 394 744 386
    Avg. Issued Instructions Per Scheduler          inst 24 906 219,62
    Issued Instructions                             inst 1 394 748 299
    ---------------------------------------- ----------- -------------

    WRN   This kernel executes 282818368 fused and 388875256 non-fused FP32 instructions. By converting pairs of        
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   128
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  4 096
    Registers Per Thread             register/thread              38
    Shared Memory Configuration Size           Kbyte           65,54
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block       byte/block               0
    Static Shared Memory Per Block       Kbyte/block            6,14
    Threads                                   thread         524 288
    Waves Per SM                                               36,57
    -------------------------------- --------------- ---------------

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block           12
    Block Limit Shared Mem                block           10
    Block Limit Warps                     block            8
    Theoretical Active Warps per SM        warp           32
    Theoretical Occupancy                     %          100
    Achieved Occupancy                        %        99,40
    Achieved Active Warps Per SM           warp        31,81
    ------------------------------- ----------- ------------

    INF   This kernel's theoretical occupancy is not impacted by any block limit.                                       

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,11
    Branch Instructions              inst  158 790 061
    Branch Efficiency                   %        99,30
    Avg. Divergent Branches                  10 655,45
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 860087 excessive sectors (15% of the      
          total 5643695 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source        
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (4, 16, 16)x(973, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- -------------
    Metric Name               Metric Unit  Metric Value
    ----------------------- ------------- -------------
    DRAM Frequency          cycle/nsecond          5,99
    SM Frequency            cycle/usecond        779,89
    Elapsed Cycles                  cycle    43 309 134
    Memory Throughput                   %         32,18
    DRAM Throughput                     %          0,07
    Duration                      msecond         55,53
    L1/TEX Cache Throughput             %         32,48
    L2 Cache Throughput                 %          0,49
    SM Active Cycles                cycle 43 169 569,14
    Compute (SM) Throughput             %         51,76
    ----------------------- ------------- -------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 34%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,08
    Executed Ipc Elapsed  inst/cycle         2,07
    Issue Slots Busy               %        51,92
    Issued Ipc Active     inst/cycle         2,08
    SM Busy                        %        51,92
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (50.9%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       128,30
    Mem Busy                     %        16,24
    Max Bandwidth                %        32,18
    L1/TEX Hit Rate              %        19,65
    L2 Hit Rate                  %        91,70
    Mem Pipes Busy               %        32,18
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 139.9 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.7 sectors per request, or 4.7*32 = 151.3 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        51,93
    Issued Warp Per Scheduler                        0,52
    No Eligible                            %        48,07
    Active Warps Per Scheduler          warp         7,75
    Eligible Warps Per Scheduler        warp         0,80
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 1.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.75 active warps per scheduler, but only an average of 0.80 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,92
    Warp Cycles Per Executed Instruction           cycle        14,92
    Avg. Active Threads Per Warp                                30,54
    Avg. Not Predicated Off Threads Per Warp                    30,40
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 9.3 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 62.2% of the total average of 14.9 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- -------------
    Metric Name                              Metric Unit  Metric Value
    ---------------------------------------- ----------- -------------
    Avg. Executed Instructions Per Scheduler        inst 22 415 653,48
    Executed Instructions                           inst 1 255 276 595
    Avg. Issued Instructions Per Scheduler          inst 22 415 696,95
    Issued Instructions                             inst 1 255 279 029
    ---------------------------------------- ----------- -------------

    WRN   This kernel executes 254668972 fused and 350091793 non-fused FP32 instructions. By converting pairs of        
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   973
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  1 024
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block           10,04
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         996 352
    Waves Per SM                                               73,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 973    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            1
    Block Limit Shared Mem                block            3
    Block Limit Warps                     block            1
    Theoretical Active Warps per SM        warp           31
    Theoretical Occupancy                     %        96,88
    Achieved Occupancy                        %        96,87
    Achieved Active Warps Per SM           warp        31,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (96.9%) is limited by the number of required registers This kernel's      
          theoretical occupancy (96.9%) is limited by the number of warps within each block See the CUDA Best           
          Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more      
          details on optimizing occupancy.                                                                              

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst  146 293 828
    Branch Efficiency                   %        99,39
    Avg. Divergent Branches                   8 443,68
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 404010 excessive sectors (18% of the      
          total 2219503 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source        
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 779604 excessive wavefronts (1% of the    
          total 97683149 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.  
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (4, 16, 16)x(973, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- -------------
    Metric Name               Metric Unit  Metric Value
    ----------------------- ------------- -------------
    DRAM Frequency          cycle/nsecond          6,00
    SM Frequency            cycle/usecond        780,01
    Elapsed Cycles                  cycle    43 311 605
    Memory Throughput                   %         32,18
    DRAM Throughput                     %          0,07
    Duration                      msecond         55,53
    L1/TEX Cache Throughput             %         32,47
    L2 Cache Throughput                 %          0,49
    SM Active Cycles                cycle 43 169 117,57
    Compute (SM) Throughput             %         51,75
    ----------------------- ------------- -------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 34%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,08
    Executed Ipc Elapsed  inst/cycle         2,07
    Issue Slots Busy               %        51,93
    Issued Ipc Active     inst/cycle         2,08
    SM Busy                        %        51,93
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (50.9%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       127,69
    Mem Busy                     %        16,24
    Max Bandwidth                %        32,18
    L1/TEX Hit Rate              %        19,67
    L2 Hit Rate                  %        91,45
    Mem Pipes Busy               %        32,18
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 139.8 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.7 sectors per request, or 4.7*32 = 151.3 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        51,93
    Issued Warp Per Scheduler                        0,52
    No Eligible                            %        48,07
    Active Warps Per Scheduler          warp         7,75
    Eligible Warps Per Scheduler        warp         0,80
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 1.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.75 active warps per scheduler, but only an average of 0.80 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,92
    Warp Cycles Per Executed Instruction           cycle        14,92
    Avg. Active Threads Per Warp                                30,54
    Avg. Not Predicated Off Threads Per Warp                    30,40
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 9.3 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 62.2% of the total average of 14.9 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- -------------
    Metric Name                              Metric Unit  Metric Value
    ---------------------------------------- ----------- -------------
    Avg. Executed Instructions Per Scheduler        inst 22 415 653,48
    Executed Instructions                           inst 1 255 276 595
    Avg. Issued Instructions Per Scheduler          inst 22 415 696,93
    Issued Instructions                             inst 1 255 279 028
    ---------------------------------------- ----------- -------------

    WRN   This kernel executes 254668972 fused and 350091793 non-fused FP32 instructions. By converting pairs of        
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   973
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  1 024
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block           10,04
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         996 352
    Waves Per SM                                               73,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 973    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            1
    Block Limit Shared Mem                block            3
    Block Limit Warps                     block            1
    Theoretical Active Warps per SM        warp           31
    Theoretical Occupancy                     %        96,88
    Achieved Occupancy                        %        96,87
    Achieved Active Warps Per SM           warp        31,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (96.9%) is limited by the number of required registers This kernel's      
          theoretical occupancy (96.9%) is limited by the number of warps within each block See the CUDA Best           
          Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more      
          details on optimizing occupancy.                                                                              

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst  146 293 828
    Branch Efficiency                   %        99,39
    Avg. Divergent Branches                   8 443,68
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 404010 excessive sectors (18% of the      
          total 2219503 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source        
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 779604 excessive wavefronts (1% of the    
          total 97683149 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.  
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     

  void ComputeParticleInterationsV2<float>(int, Point3D<int>, Point3D<T1>, Point3D<T1>, Point3D<T1>, ParticlesContainer<T1>, const int *) (4, 16, 16)x(973, 1, 1), Context 1, Stream 7, Device 0, CC 7.5
    Section: GPU Speed Of Light Throughput
    ----------------------- ------------- -------------
    Metric Name               Metric Unit  Metric Value
    ----------------------- ------------- -------------
    DRAM Frequency          cycle/nsecond          6,00
    SM Frequency            cycle/usecond        780,13
    Elapsed Cycles                  cycle    43 321 849
    Memory Throughput                   %         32,17
    DRAM Throughput                     %          0,07
    Duration                      msecond         55,53
    L1/TEX Cache Throughput             %         32,47
    L2 Cache Throughput                 %          0,49
    SM Active Cycles                cycle 43 167 325,50
    Compute (SM) Throughput             %         51,74
    ----------------------- ------------- -------------

    WRN   This kernel exhibits low compute throughput and memory bandwidth utilization relative to the peak performance 
          of this device. Achieved compute throughput and/or memory bandwidth below 60.0% of peak typically indicate    
          latency issues. Look at Scheduler Statistics and Warp State Statistics for potential reasons.                 

    Section: GPU Speed Of Light Roofline Chart
    INF   The ratio of peak float (fp32) to double (fp64) performance on this device is 32:1. The kernel achieved 34%   
          of this device's fp32 peak performance and 0% of its fp64 peak performance. See the Kernel Profiling Guide    
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#roofline) for more details on roofline      
          analysis.                                                                                                     

    Section: Compute Workload Analysis
    -------------------- ----------- ------------
    Metric Name          Metric Unit Metric Value
    -------------------- ----------- ------------
    Executed Ipc Active   inst/cycle         2,08
    Executed Ipc Elapsed  inst/cycle         2,07
    Issue Slots Busy               %        51,93
    Issued Ipc Active     inst/cycle         2,08
    SM Busy                        %        51,93
    -------------------- ----------- ------------

    INF   FMA is the highest-utilized pipeline (50.9%) based on active cycles, taking into account the rates of its     
          different instructions. It executes 32-bit floating point (FADD, FMUL, FMAD, ...) and integer (IMUL, IMAD)    
          operations. It is well-utilized, but should not be a bottleneck.                                              

    Section: Memory Workload Analysis
    ----------------- ------------ ------------
    Metric Name        Metric Unit Metric Value
    ----------------- ------------ ------------
    Memory Throughput Mbyte/second       126,56
    Mem Busy                     %        16,23
    Max Bandwidth                %        32,17
    L1/TEX Hit Rate              %        19,67
    L2 Hit Rate                  %        91,43
    Mem Pipes Busy               %        32,17
    ----------------- ------------ ------------

    Section: Memory Workload Analysis Tables
    WRN   The memory access pattern for global loads in L1TEX might not be optimal. On average, this kernel accesses    
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.4 sectors per request, or 4.4*32 = 139.9 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global loads.                                                                                     
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for global stores in L1TEX might not be optimal. On average, this kernel accesses   
          4.0 bytes per thread per memory request; but the address pattern, possibly caused by the stride between       
          threads, results in 4.7 sectors per request, or 4.7*32 = 151.3 bytes of cache data transfers per request.     
          The optimal thread address pattern for 4.0 byte accesses would result in 4.0*32 = 128.0 bytes of cache data   
          transfers per request, to maximize L1TEX cache performance. Check the Source Counters section for             
          uncoalesced global stores.                                                                                    
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for loads from L1TEX to L2 is not optimal. The granularity of an L1TEX request to   
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.4 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced loads and try to minimize how many cache lines need to be accessed per memory         
          request.                                                                                                      
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   The memory access pattern for stores from L1TEX to L2 is not optimal. The granularity of an L1TEX request to  
          L2 is a 128 byte cache line. That is 4 consecutive 32-byte sectors per L2 request. However, this kernel only  
          accesses an average of 2.8 sectors out of the possible 4 sectors per cache line. Check the Source Counters    
          section for uncoalesced stores and try to minimize how many cache lines need to be accessed per memory        
          request.                                                                                                      

    Section: Scheduler Statistics
    ---------------------------- ----------- ------------
    Metric Name                  Metric Unit Metric Value
    ---------------------------- ----------- ------------
    One or More Eligible                   %        51,93
    Issued Warp Per Scheduler                        0,52
    No Eligible                            %        48,07
    Active Warps Per Scheduler          warp         7,75
    Eligible Warps Per Scheduler        warp         0,80
    ---------------------------- ----------- ------------

    WRN   Every scheduler is capable of issuing one instruction per cycle, but for this kernel each scheduler only      
          issues an instruction every 1.9 cycles. This might leave hardware resources underutilized and may lead to     
          less optimal performance. Out of the maximum of 8 warps per scheduler, this kernel allocates an average of    
          7.75 active warps per scheduler, but only an average of 0.80 warps were eligible per cycle. Eligible warps    
          are the subset of active warps that are ready to issue their next instruction. Every cycle with no eligible   
          warp results in no instruction being issued and the issue slot remains unused. To increase the number of      
          eligible warps, avoid possible load imbalances due to highly different execution durations per warp.          
          Reducing stalls indicated on the Warp State Statistics and Source Counters sections can help, too.            

    Section: Warp State Statistics
    ---------------------------------------- ----------- ------------
    Metric Name                              Metric Unit Metric Value
    ---------------------------------------- ----------- ------------
    Warp Cycles Per Issued Instruction             cycle        14,92
    Warp Cycles Per Executed Instruction           cycle        14,92
    Avg. Active Threads Per Warp                                30,54
    Avg. Not Predicated Off Threads Per Warp                    30,40
    ---------------------------------------- ----------- ------------

    WRN   On average, each warp of this kernel spends 9.3 cycles being stalled waiting for sibling warps at a CTA       
          barrier. This represents about 62.2% of the total average of 14.9 cycles between issuing two instructions. A  
          high number of warps waiting at a barrier is commonly caused by diverging code paths before a barrier that    
          causes some warps to wait a long time until other warps reach the synchronization point. Whenever possible    
          try to divide up the work into blocks of uniform workloads. Use the Source View's sampling columns to         
          identify which barrier instruction causes the most stalls and optimize the code executed before that          
          synchronization point first.                                                                                  
    ----- --------------------------------------------------------------------------------------------------------------
    INF   Check the Source Counters section for the top stall locations in your source based on sampling data. The      
          Kernel Profiling Guide (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#sampling) provides   
          more details on each stall reason.                                                                            

    Section: Instruction Statistics
    ---------------------------------------- ----------- -------------
    Metric Name                              Metric Unit  Metric Value
    ---------------------------------------- ----------- -------------
    Avg. Executed Instructions Per Scheduler        inst 22 415 653,48
    Executed Instructions                           inst 1 255 276 595
    Avg. Issued Instructions Per Scheduler          inst    22 415 697
    Issued Instructions                             inst 1 255 279 032
    ---------------------------------------- ----------- -------------

    WRN   This kernel executes 254668972 fused and 350091793 non-fused FP32 instructions. By converting pairs of        
          non-fused instructions to their fused                                                                         
          (https://docs.nvidia.com/cuda/floating-point/#cuda-and-floating-point), higher-throughput equivalent, the     
          achieved FP32 performance could be increased by up to 29% (relative to its current performance). Check the    
          Source page to identify where this kernel executes FP32 instructions.                                         

    Section: Launch Statistics
    -------------------------------- --------------- ---------------
    Metric Name                          Metric Unit    Metric Value
    -------------------------------- --------------- ---------------
    Block Size                                                   973
    Function Cache Configuration                     CachePreferNone
    Grid Size                                                  1 024
    Registers Per Thread             register/thread              40
    Shared Memory Configuration Size           Kbyte           32,77
    Driver Shared Memory Per Block        byte/block               0
    Dynamic Shared Memory Per Block      Kbyte/block           10,04
    Static Shared Memory Per Block        byte/block               0
    Threads                                   thread         996 352
    Waves Per SM                                               73,14
    -------------------------------- --------------- ---------------

    WRN   Threads are executed in groups of 32 threads called warps. This kernel launch is configured to execute 973    
          threads per block. Consequently, some threads in a warp are masked off and those hardware resources are       
          unused. Try changing the number of threads per block to be a multiple of 32 threads. Between 128 and 256      
          threads per block is a good initial range for experimentation. Use smaller thread blocks rather than one      
          large thread block per multiprocessor if latency affects performance.  This is particularly beneficial to     
          kernels that frequently call __syncthreads(). See the Hardware Model                                          
          (https://docs.nvidia.com/nsight-compute/ProfilingGuide/index.html#metrics-hw-model) description for more      
          details on launch configurations.                                                                             

    Section: Occupancy
    ------------------------------- ----------- ------------
    Metric Name                     Metric Unit Metric Value
    ------------------------------- ----------- ------------
    Block Limit SM                        block           16
    Block Limit Registers                 block            1
    Block Limit Shared Mem                block            3
    Block Limit Warps                     block            1
    Theoretical Active Warps per SM        warp           31
    Theoretical Occupancy                     %        96,88
    Achieved Occupancy                        %        96,87
    Achieved Active Warps Per SM           warp        31,00
    ------------------------------- ----------- ------------

    WRN   This kernel's theoretical occupancy (96.9%) is limited by the number of required registers This kernel's      
          theoretical occupancy (96.9%) is limited by the number of warps within each block See the CUDA Best           
          Practices Guide (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#occupancy) for more      
          details on optimizing occupancy.                                                                              

    Section: Source Counters
    ------------------------- ----------- ------------
    Metric Name               Metric Unit Metric Value
    ------------------------- ----------- ------------
    Branch Instructions Ratio           %         0,12
    Branch Instructions              inst  146 293 828
    Branch Efficiency                   %        99,39
    Avg. Divergent Branches                   8 443,68
    ------------------------- ----------- ------------

    WRN   This kernel has uncoalesced global accesses resulting in a total of 404010 excessive sectors (18% of the      
          total 2219503 sectors). Check the L2 Theoretical Sectors Global Excessive table for the primary source        
          locations. The CUDA Programming Guide                                                                         
          (https://docs.nvidia.com/cuda/cuda-c-programming-guide/index.html#device-memory-accesses) had additional      
          information on reducing uncoalesced device memory accesses.                                                   
    ----- --------------------------------------------------------------------------------------------------------------
    WRN   This kernel has uncoalesced shared accesses resulting in a total of 779604 excessive wavefronts (1% of the    
          total 97683149 wavefronts). Check the L1 Wavefronts Shared Excessive table for the primary source locations.  
          The CUDA Best Practices Guide                                                                                 
           (https://docs.nvidia.com/cuda/cuda-c-best-practices-guide/index.html#shared-memory-in-matrix-multiplication-c
          -aa) has an example on optimizing shared memory accesses.                                                     



==> Prof/profiling_Achieved_Active_Warps_Per_SM.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,1,4,1,1,1,1
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,1,4,1,3,1,2
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,3,4,3,3,3,3
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,2,9,4,2,1,2
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,2,13,3,3,2,3
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,3,13,12,9,3,9
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,11,28,14,3,7,3
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,11,30,13,9,11,9
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,3,30,25,27,7,27
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,1,31,18,7,,7
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,1,31,16,27,,27
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,3,31,26,30,,29


==> Prof/profiling_Achieved_Occupancy.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,3,12,6,4,3,3
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,3,12,3,9,3,9
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,11,12,10,11,9,10
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,6,30,12,6,3,6
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,6,41,11,10,8,10
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,11,43,38,30,11,30
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,34,88,45,11,24,11
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,34,95,40,29,36,29
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,11,93,80,86,24,86
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,3,97,57,23,,23
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,3,99,49,86,,86
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,11,99,84,93,,93


==> Prof/profiling_Active_Warps_Per_Scheduler.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,1,1,1,0,1,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,1,1,1,1,1,1
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,1,1,1,1,1,1
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,1,2,1,1,1,1
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,1,3,1,1,1,1
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,1,3,3,2,1,2
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,2,7,4,1,2,1
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,2,7,3,2,3,2
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,1,7,6,7,2,7
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,1,7,4,2,,2
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,1,7,4,7,,7
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,1,7,6,7,,7


==> Prof/profiling_Avg._Active_Threads_Per_Warp.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,12,26,15,8,10,6
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,12,18,11,26,9,22
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,18,28,28,31,22,30
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,10,25,11,9,8,9
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,10,18,11,19,10,19
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,21,27,27,30,11,30
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,28,25,9,11,15,11
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,28,17,10,20,13,20
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,18,27,27,31,15,30
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,8,25,8,10,,10
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,8,17,10,22,,21
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,20,27,27,31,,31


==> Prof/profiling_Avg._Divergent_Branches.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,1,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,3,1,1,3,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,16,14,14,17,14
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,2,14,1,3,8,2
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,2,47,12,25,25,21
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,3,149,115,137,49,135
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,15,154,11,26,248,24
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,15,471,100,244,358,224
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,1,922,1,2,1
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,7,1,92,228,,210
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,7,4,804,2,,2
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,2,10,7,9,,9


==> Prof/profiling_Avg._Executed_Instructions_Per_Scheduler.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,67,227,102,13,189,14
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,67,800,558,218,894,228
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,1,16,16,16,24,15
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,548,2,1,144,799,137
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,548,11,8,4,9,4
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,12,254,257,268,3,239
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,16,30,11,1,73,1
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,16,122,85,45,28,40
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,1,?,?,?,667,?
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,416,281,105,13,,12
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,416,?,777,390,,350
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,8,?,?,?,,?


==> Prof/profiling_Avg._Issued_Instructions_Per_Scheduler.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,67,229,104,13,190,15
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,67,802,561,218,896,229
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,1,16,16,16,24,15
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,549,2,1,145,802,138
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,549,11,8,4,9,4
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,12,254,257,268,3,239
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,16,30,11,1,73,1
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,16,122,85,45,28,40
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,1,?,?,?,667,?
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,419,281,105,13,,12
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,419,?,777,390,,350
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,8,?,?,?,,?


==> Prof/profiling_Avg._Not_Predicated_Off_Threads_Per_Warp.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,10,23,12,7,9,6
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,10,17,11,25,9,22
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,12,28,28,31,21,30
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,10,23,9,8,7,8
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,10,16,10,19,10,18
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,13,27,27,29,10,29
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,28,22,7,10,14,10
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,28,16,10,20,12,20
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,12,27,27,30,14,30
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,7,22,7,9,,10
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,7,16,10,21,,21
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,13,27,27,30,,31


==> Prof/profiling_Block_Limit_Registers.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,48,12,10,10,36,10
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,48,12,10,10,36,10
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,8,12,10,10,9,10
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,24,12,10,10,36,10
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,24,12,10,10,12,10
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,8,12,10,10,6,10
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,4,12,10,10,2,10
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,4,12,10,10,2,10
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,8,12,10,10,2,10
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,48,12,10,10,,10
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,48,12,10,10,,10
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,8,12,10,10,,10


==> Prof/profiling_Block_Limit_SM.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,16,16,16,16,16,16
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,16,16,16,16,16,16
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,16,16,16,16,16,16
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,16,16,16,16,16,16
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,16,16,16,16,16,16
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,16,16,16,16,16,16
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,16,16,16,16,16,16
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,16,16,16,16,16,16
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,16,16,16,16,16,16
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,16,16,16,16,,16
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,16,16,16,16,,16
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,16,16,16,16,,16


==> Prof/profiling_Block_Limit_Shared_Mem.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,128,10,16,16,21,16
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,128,10,16,16,11,16
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,16,10,16,16,1,16
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,64,10,16,16,18,16
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,64,10,16,16,4,16
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,16,10,16,16,4,16
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,8,10,16,16,1,16
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,8,10,16,16,2,16
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,16,10,16,16,1,16
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,64,10,16,16,,16
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,64,10,16,16,,16
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,16,10,16,16,,16


==> Prof/profiling_Block_Limit_Warps.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,32,8,8,8,32,8
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,32,8,8,8,32,8
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,8,8,8,8,8,8
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,16,8,8,8,32,8
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,16,8,8,8,10,8
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,8,8,8,8,5,8
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,2,8,8,8,2,8
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,2,8,8,8,2,8
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,8,8,8,8,2,8
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,32,8,8,8,,8
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,32,8,8,8,,8
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,8,8,8,8,,8


==> Prof/profiling_Block_Size.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,32,128,128,128,32,128
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,32,128,128,128,32,128
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,128,128,128,128,110,128
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,36,128,128,128,32,128
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,36,128,128,128,68,128
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,128,128,128,128,180,128
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,330,128,128,128,512,128
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,330,128,128,128,512,128
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,128,128,128,128,432,128
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,32,128,128,128,,128
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,32,128,128,128,,128
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,128,128,128,128,,128


==> Prof/profiling_Branch_Efficiency.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,81,95,97,89,83,89
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,81,94,95,91,94,93
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,94,98,98,98,99,98
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,92,95,98,77,86,77
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,92,95,97,92,96,92
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,96,99,99,99,84,99
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,98,95,98,78,95,78
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,98,95,98,92,84,91
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,94,99,99,99,95,99
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,76,95,99,80,,78
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,76,95,98,92,,91
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,95,99,99,99,,99


==> Prof/profiling_Branch_Instructions.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,531,1,597,133,1,150
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,531,5,3,1,6,1
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,636,105,103,127,187,96
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,3,23,7,1,6,1
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,3,88,52,37,77,29
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,5,1,1,2,33,1
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,110,251,77,13,576,11
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,110,923,549,371,242,279
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,636,17,17,21,5,15
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,3,2,707,125,,103
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,3,8,4,3,,2
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,3,158,156,197,,138


==> Prof/profiling_Branch_Instructions_Ratio.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,0,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,0,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,0,0,0,0,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,0,0,0,0,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,0,0,0,0,0
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,0,0,0,0,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,0,0,0,0,0
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,0,0,0,0,0
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,0,0,0,,0
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,0,0,0,,0
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,0,0,0,,0


==> Prof/profiling_Compute__SM__Throughput.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,1,3,1,0,1,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,1,3,2,0,1,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,4,10,9,8,6,8
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,2,15,8,0,3,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,2,17,12,4,7,5
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,27,43,41,35,10,37
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,10,53,40,3,27,3
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,10,43,47,33,29,35
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,4,66,66,75,32,74
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,2,61,57,26,,27
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,2,46,58,72,,71
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,20,73,73,81,,79


==> Prof/profiling_DRAM_Frequency.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,5,5,5,5,5,5
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,5,5,5,5,5,5
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,5,5,5,5,5,5
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,5,5,5,5,5,5
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,5,5,5,5,5,5
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,5,5,6,6,5,5
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,5,5,5,5,5,5
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,6,6,6,5,5,5
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,5,5,6,6,5,6
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,5,5,5,5,,5
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,5,5,5,5,,6
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,5,6,5,6,,6


==> Prof/profiling_DRAM_Throughput.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,0,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,0,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,0,0,0,0,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,0,0,0,0,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,0,0,0,0,0
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,0,0,0,0,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,0,0,0,0,0
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,0,0,0,0,0
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,0,0,0,,0
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,0,0,0,,0
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,0,0,0,,0


==> Prof/profiling_Driver_Shared_Memory_Per_Block.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,0,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,0,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,0,0,0,0,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,0,0,0,0,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,0,0,0,0,0
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,0,0,0,0,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,0,0,0,0,0
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,0,0,0,0,0
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,0,0,0,,0
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,0,0,0,,0
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,0,0,0,,0


==> Prof/profiling_Duration.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,9,9,8,8,13,10
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,9,28,28,30,62,31
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,123,195,224,259,484,236
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,27,25,19,34,30,33
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,27,88,84,122,172,104
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,159,758,795,970,50,811
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,201,73,37,47,347,43
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,201,358,230,172,124,147
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,122,5,5,4,2,4
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,22,589,236,65,,58
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,22,3,1,690,,628
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,150,43,44,39,,36


==> Prof/profiling_Dynamic_Shared_Memory_Per_Block.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,124,0,0,0,1,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,124,0,0,0,5,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,47,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,448,0,0,0,3,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,448,0,0,0,13,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,0,0,0,13,0
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,3,0,0,0,47,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,3,0,0,0,29,0
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,0,0,0,39,0
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,316,0,0,0,,0
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,316,0,0,0,,0
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,0,0,0,,0


==> Prof/profiling_Elapsed_Cycles.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,6,7,6,6,10,7
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,6,21,21,23,48,23
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,95,151,173,202,377,183
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,20,19,14,26,23,25
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,20,68,65,95,134,80
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,124,590,620,757,38,631
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,156,57,29,36,270,33
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,156,281,181,134,96,114
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,95,4,4,3,2,3
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,16,459,182,50,,44
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,16,2,1,534,,490
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,116,33,34,31,,28


==> Prof/profiling_Eligible_Warps_Per_Scheduler.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,0,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,0,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,0,0,0,0,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,0,0,0,0,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,0,0,0,0,0
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,1,0,0,0,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,0,0,0,0,0
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,2,2,2,0,2
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,1,1,0,,0
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,0,0,2,,2
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,2,2,2,,2


==> Prof/profiling_Executed_Instructions.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,3,12,5,733,10,837
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,3,44,31,12,50,12
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,77,901,910,916,1,845
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,30,166,66,8,44,7
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,30,660,461,253,557,236
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,679,14,14,15,219,13
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,915,1,659,78,4,72
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,915,6,4,2,1,2
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,77,154,156,156,37,138
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,23,15,5,743,,677
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,23,62,43,21,,19
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,460,?,?,?,,?


==> Prof/profiling_Executed_Ipc_Active.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,0,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,0,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,0,0,0,0,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,0,0,0,0,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,2,1,1,0,1
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,2,1,0,1,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,1,2,1,1,1
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,2,2,3,1,3
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,2,2,1,,1
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,1,2,3,,2
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,2,2,3,,3


==> Prof/profiling_Executed_Ipc_Elapsed.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,0,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,0,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,0,0,0,0,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,0,0,0,0,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,1,1,1,0,1
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,2,1,0,1,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,1,1,1,1,1
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,2,2,3,1,2
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,2,2,1,,1
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,1,2,2,,2
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,2,2,3,,3


==> Prof/profiling_Grid_Size.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,?,?,?,?,?,?
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,?,?,?,?,?,?
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,?,?,?,?,?,?
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,?,64,64,?,16,?
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,?,64,64,?,16,?
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,?,64,64,50,18,50
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,?,512,512,?,27,?
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,?,512,512,40,48,40
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,?,512,512,400,288,400
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,16,4,4,32,,32
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,16,4,4,320,,320
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,16,4,4,3,,3


==> Prof/profiling_Issue_Slots_Busy.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,3,9,5,3,4,3
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,3,6,4,13,4,14
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,20,18,16,16,14,17
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,4,21,11,7,5,8
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,4,21,15,15,12,17
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,22,51,49,41,12,43
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,18,57,45,14,32,14
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,18,45,50,38,35,41
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,20,71,70,77,33,75
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,3,61,59,28,,29
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,3,46,58,75,,74
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,21,73,73,81,,79


==> Prof/profiling_Issued_Instructions.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,3,12,5,746,10,850
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,3,44,31,12,50,12
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,77,901,910,916,1,845
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,30,167,67,8,44,7
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,30,662,462,253,557,236
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,679,14,14,15,220,13
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,915,1,661,78,4,72
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,915,6,4,2,1,2
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,77,154,156,156,37,138
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,23,15,5,746,,680
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,23,62,43,21,,19
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,460,?,?,?,,?


==> Prof/profiling_Issued_Ipc_Active.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,0,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,0,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,0,0,0,0,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,0,0,0,0,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,2,1,1,0,1
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,2,1,0,1,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,1,2,1,1,1
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,2,2,3,1,3
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,2,2,1,,1
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,1,2,3,,2
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,2,2,3,,3


==> Prof/profiling_Issued_Warp_Per_Scheduler.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,0,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,0,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,0,0,0,0,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,0,0,0,0,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,0,0,0,0,0
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,0,0,0,0,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,0,0,0,0,0
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,0,0,0,0,0
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,0,0,0,,0
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,0,0,0,,0
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,0,0,0,,0


==> Prof/profiling_L2_Cache_Throughput.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,0,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,0,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,0,0,0,0,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,0,0,0,0,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,2,0,0,0,0,0
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,0,1,0,0,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,1,1,1,1,1
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,1,1,1,0,2
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,1,2,2,,2
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,2,3,3,,7
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,2,1,2,1,,3


==> Prof/profiling_L2_Hit_Rate.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,94,96,96,100,108,94
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,72,125,91,90,77,61
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,109,89,75,70,90,87
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,92,96,97,74,86,56
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,100,95,93,86,72,63
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,98,90,91,83,82,87
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,86,95,96,54,92,60
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,95,99,94,85,85,84
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,110,94,96,94,87,98
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,96,91,96,76,,75
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,100,98,95,91,,94
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,94,96,100,97,,99


==> Prof/profiling_Max_Bandwidth.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,1,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,1,1,0,1,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,4,6,5,4,3,4
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,1,6,3,0,1,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,1,9,7,2,3,3
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,27,26,24,18,4,22
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,6,23,17,1,13,2
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,6,24,27,17,13,20
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,4,41,40,39,16,44
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,2,27,25,13,,15
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,2,25,33,37,,41
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,20,45,44,43,,47


==> Prof/profiling_Mem_Busy.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,1,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,2,3,2,2,1,2
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,1,4,1,0,1,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,1,5,3,1,2,1
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,14,13,12,9,2,12
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,3,14,8,1,6,1
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,3,13,13,9,7,11
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,2,20,20,21,8,24
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,1,17,12,8,,9
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,1,14,16,21,,24
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,10,23,22,23,,26


==> Prof/profiling_Mem_Pipes_Busy.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,1,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,1,1,0,1,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,4,6,5,4,3,4
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,1,6,3,0,1,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,1,9,7,2,3,3
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,27,26,24,18,4,22
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,6,23,17,1,13,2
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,6,24,27,17,13,20
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,4,41,40,39,16,44
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,2,27,25,13,,15
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,2,25,33,37,,41
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,20,45,44,43,,47


==> Prof/profiling_Memory_Throughput.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,1,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,1,1,0,1,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,4,6,5,4,3,4
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,1,6,3,0,1,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,1,9,7,2,3,3
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,27,26,24,18,4,22
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,6,23,17,1,13,2
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,6,24,27,17,13,20
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,4,41,40,39,16,44
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,2,27,25,13,,15
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,2,25,33,37,,41
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,20,45,44,43,,47


==> Prof/profiling_No_Eligible.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,87,90,88,89,82,89
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,87,93,82,81,80,80
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,77,81,81,81,80,79
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,90,78,79,84,82,84
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,90,78,78,81,79,80
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,76,48,49,54,80,51
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,81,42,48,83,62,83
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,81,54,47,58,62,55
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,77,28,28,21,62,22
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,85,38,40,68,,67
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,85,53,40,23,,24
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,76,26,26,17,,20


==> Prof/profiling_One_or_More_Eligible.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,12,9,11,10,17,10
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,12,6,17,18,19,19
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,22,18,18,18,19,20
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,9,21,20,15,17,15
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,9,21,21,18,20,19
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,23,51,50,45,19,48
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,18,57,51,16,37,16
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,18,45,52,41,37,44
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,22,71,71,78,37,77
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,14,61,59,31,,32
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,14,46,59,76,,75
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,23,73,73,82,,79


==> Prof/profiling_Registers_Per_Thread.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,40,38,41,46,55,41
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,40,38,41,46,55,41
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,64,38,41,46,55,41
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,40,38,41,46,55,41
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,40,38,41,46,55,41
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,64,38,41,46,55,41
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,40,38,41,46,55,41
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,40,38,41,46,55,41
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,64,38,41,46,55,41
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,40,38,41,46,,41
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,40,38,41,46,,41
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,64,38,41,46,,41


==> Prof/profiling_SM_Active_Cycles.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,2,2,1,379,4,452
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,2,11,11,1,18,1
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,6,85,97,100,163,87
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,11,13,10,1,15,1
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,11,54,51,28,82,24
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,54,494,522,654,30,548
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,87,53,25,9,228,8
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,87,270,170,115,81,98
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,6,?,?,?,2,?
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,10,454,178,46,,40
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,10,?,?,517,,468
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,37,?,?,?,,?


==> Prof/profiling_SM_Busy.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,3,9,5,3,4,3
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,3,6,4,13,4,14
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,21,18,16,16,14,17
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,4,21,11,7,5,8
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,4,21,15,15,12,17
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,22,51,49,41,12,43
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,18,57,45,14,32,14
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,18,45,50,38,35,41
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,20,71,70,77,33,75
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,3,61,59,28,,29
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,3,46,58,75,,74
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,22,73,73,81,,79


==> Prof/profiling_SM_Frequency.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,703,737,710,717,736,704
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,711,756,753,766,773,757
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,776,777,776,777,779,775
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,753,759,748,769,762,761
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,752,774,772,776,777,773
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,779,779,780,780,765,778
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,777,777,779,772,779,764
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,780,786,787,777,773,776
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,779,769,795,793,779,788
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,748,778,772,774,,770
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,747,779,779,773,,780
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,776,780,775,780,,780


==> Prof/profiling_Shared_Memory_Configuration_Size.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,32,65,32,32,32,32
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,32,65,32,32,65,32
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,32,65,32,32,65,32
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,32,65,32,32,65,32
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,32,65,32,32,65,32
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,32,65,32,32,65,32
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,32,65,32,32,65,32
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,32,65,32,32,65,32
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,32,65,32,32,65,32
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,32,65,32,32,,32
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,32,65,32,32,,32
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,32,65,32,32,,32


==> Prof/profiling_Static_Shared_Memory_Per_Block.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,6,0,0,16,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,6,0,0,16,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,6,0,0,16,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,6,0,0,16,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,6,0,0,16,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,6,0,0,16,0
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,6,0,0,16,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,6,0,0,16,0
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,6,0,0,16,0
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,6,0,0,,0
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,6,0,0,,0
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,6,0,0,,0


==> Prof/profiling_Theoretical_Active_Warps_per_SM.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,16,32,32,32,16,32
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,16,32,32,32,11,32
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,32,32,32,32,4,32
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,32,32,32,32,16,32
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,32,32,32,32,12,32
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,32,32,32,32,24,32
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,22,32,32,32,16,32
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,22,32,32,32,32,32
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,32,32,32,32,14,32
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,16,32,32,32,,32
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,16,32,32,32,,32
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,32,32,32,32,,32


==> Prof/profiling_Theoretical_Occupancy.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,50,100,100,100,50,100
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,50,100,100,100,34,100
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,100,100,100,100,12,100
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,100,100,100,100,50,100
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,100,100,100,100,37,100
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,100,100,100,100,75,100
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,68,100,100,100,50,100
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,68,100,100,100,100,100
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,100,100,100,100,43,100
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,50,100,100,100,,100
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,50,100,100,100,,100
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,100,100,100,100,,100


==> Prof/profiling_Threads.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,256,1,1,128,256,128
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,256,1,1,128,256,128
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,128,1,1,896,880,896
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,288,8,8,128,512,128
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,288,8,8,640,1,640
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,896,8,8,6,3,6
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,2,65,65,512,13,512
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,2,65,65,5,24,5
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,128,65,65,51,124,51
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,512,524,524,4,,4
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,512,524,524,40,,40
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,640,524,524,409,,409


==> Prof/profiling_Warp_Cycles_Per_Executed_Instruction.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,7,10,8,9,5,9
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,8,14,5,5,5,5
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,4,5,5,5,5,4
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,10,11,8,6,5,6
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,10,15,5,5,5,5
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,4,6,6,5,7,5
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,14,12,7,6,6,6
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,14,16,6,6,8,5
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,4,10,9,8,6,9
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,7,12,7,6,,6
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,7,17,6,9,,9
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,4,10,9,9,,9


==> Prof/profiling_Warp_Cycles_Per_Issued_Instruction.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,7,10,8,9,5,9
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,7,14,5,5,5,5
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,4,5,5,5,5,4
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,10,10,8,6,5,6
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,10,15,5,5,5,5
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,4,6,6,5,7,5
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,14,12,7,6,6,6
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,14,16,6,6,8,5
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,4,10,9,8,6,9
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,7,12,7,6,,6
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,7,17,6,9,,9
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,4,10,9,9,,9


==> Prof/profiling_Waves_Per_SM.csv <==
AvgParticlesPerCell,Cutoff,NbCells,NbLoops,NbParticles,SpaceBoxDim[0],SpaceBoxDim[1],SpaceBoxDim[2],SpaceCellDim[0],SpaceCellDim[1],SpaceCellDim[2],SpaceGridDim[0],SpaceGridDim[1],SpaceGridDim[2],nbInteractions,partspercell,interactionsperparticle,V2-4-time,Par-Cell-Sm-time,Par-Cell-time,Par-Part-NoLoop-time,V1-time,Par-Part-Loop-time
1,0.5,8,1,8,1,1,1,0.5,0.5,0.5,2,2,2,56,1,7,0,0,0,0,0,0
1,0.25,64,1,64,1,1,1,0.25,0.25,0.25,4,4,4,880,1,13.75,0,0,0,0,0,0
1,0.125,512,1,512,1,1,1,0.125,0.125,0.125,8,8,8,10990,1,21.4648,0,0,0,0,0,0
1,0.0625,4096,1,4096,1,1,1,0.0625,0.0625,0.0625,16,16,16,97484,1,23.7998,0,0,0,0,0,0
10,0.5,8,1,80,1,1,1,0.5,0.5,0.5,2,2,2,6320,10,79,0,0,0,0,0,0
10,0.25,64,1,640,1,1,1,0.25,0.25,0.25,4,4,4,100844,10,157.569,0,0,0,0,0,0
10,0.125,512,1,5120,1,1,1,0.125,0.125,0.125,8,8,8,1065332,10,208.073,0,4,4,0,1,0
10,0.0625,4096,1,40960,1,1,1,0.0625,0.0625,0.0625,16,16,16,9691130,10,236.6,0,4,4,0,1,0
100,0.5,8,1,800,1,1,1,0.5,0.5,0.5,2,2,2,639200,100,799,0,4,4,3,20,3
100,0.25,64,1,6400,1,1,1,0.25,0.25,0.25,4,4,4,9962212,100,1556.6,0,36,36,0,,0
100,0.125,512,1,51200,1,1,1,0.125,0.125,0.125,8,8,8,106470256,100,2079.5,0,36,36,2,,2
100,0.0625,4096,1,409600,1,1,1,0.0625,0.0625,0.0625,16,16,16,972056786,100,2373.19,0,36,36,28,,28


==> res-A100/results-20240603-113508.csv <==
NbParticles,NbInteractions,NbLoops,boxDiv,nbCells,partspercell,interactionsperparticle,Par-Part-Loop-time,Par-Part-Loop-gflops,Par-Part-Loop-interactionsPerSecond,Par-Part-NoLoop-time,Par-Part-NoLoop-gflops,Par-Part-NoLoop-interactionsPerSecond,Par-Cell-time,Par-Cell-gflops,Par-Cell-interactionsPerSecond,Par-Cell-Sm-time,Par-Cell-Sm-gflops,Par-Cell-Sm-interactionsPerSecond,V1-time,V1-gflops,V1-interactionsPerSecond,V2-1-time,V2-1-gflops,V2-1-interactionsPerSecond,V2-2-time,V2-2-gflops,V2-2-interactionsPerSecond,V2-4-time,V2-4-gflops,V2-4-interactionsPerSecond,v2-1-nbblocks,v2-1-nbthreads,v2-1-smsize,v2-2-nbblocks,v2-2-nbthreads,v2-2-smsize,v2-4-nbblocks,v2-4-nbthreads,v2-4-smsize
8,56,200,2,8,1,7,1.13337e-05,0.0889387,24705.2,1.00506e-05,0.100292,27859,3.00405e-05,0.0335547,9320.76,4.15532e-05,0.0242581,6738.36,1.50197e-05,0.0671119,18642.2,1.11677e-05,0.0902599,25072.2,1.10574e-05,0.0911603,25322.3,1.10744e-05,0.0910209,25283.6,8,32,124,8,32,124,8,32,124
80,6320,200,2,8,10,79,3.31138e-05,3.43542,954284,3.35078e-05,3.39504,943065,0.000197698,0.575424,159840,0.000215928,0.526842,146345,5.62654e-05,2.02185,561624,1.76211e-05,6.45591,1.79331e+06,1.76373e-05,6.44997,1.79166e+06,1.76353e-05,6.4507,1.79186e+06,8,36,448,8,36,448,8,36,448
800,639200,200,2,8,100,799,0.000145522,79.0642,2.19623e+07,0.000161695,71.1561,1.97656e+07,0.000255261,45.0739,1.25205e+07,0.000235941,48.7647,1.35458e+07,0.000281937,40.8092,1.13359e+07,0.000115344,99.7502,2.77084e+07,0.000115351,99.7442,2.77067e+07,0.000115349,99.7464,2.77073e+07,8,330,3976,8,330,3976,8,330,3976
64,880,200,4,64,1,13.75,1.92736e-05,0.821851,228292,2.04845e-05,0.773269,214797,0.000195215,0.0811412,22539.2,0.000293079,0.0540469,15013,1.42028e-05,1.11527,309798,1.17089e-05,1.35282,375783,1.1711e-05,1.35258,375717,1.17011e-05,1.35371,376032,64,32,160,64,32,160,64,32,160
640,100844,200,4,64,10,157.569,6.12706e-05,29.6258,8.22939e+06,7.23794e-05,25.0789,6.96635e+06,0.000363082,4.99939,1.38872e+06,0.000395104,4.59421,1.27617e+06,0.000106826,16.9921,4.72002e+06,4.59074e-05,39.5403,1.09834e+07,4.59135e-05,39.535,1.0982e+07,4.59132e-05,39.5353,1.0982e+07,64,51,628,64,51,628,64,51,628
6400,9962212,200,4,64,100,1556.6,0.000420915,426.024,1.1834e+08,0.000519359,345.272,9.59088e+07,0.000468251,382.956,1.06377e+08,0.000410388,436.952,1.21376e+08,,,,0.000371731,482.391,1.33998e+08,0.000371791,482.313,1.33976e+08,0.000371689,482.445,1.34013e+08,64,381,4588,64,381,4588,64,381,4588
512,10990,200,8,512,1,21.4648,2.55472e-05,7.74332,2.15092e+06,2.77821e-05,7.1204,1.97789e+06,0.000569058,0.347627,96563.2,0.000866139,0.228393,63442.5,3.38548e-05,5.84318,1.62311e+06,1.85976e-05,10.6368,2.95468e+06,1.86132e-05,10.6279,2.95221e+06,1.85772e-05,10.6485,2.95793e+06,64,50,644,64,50,644,64,50,644
5120,1065332,200,8,512,10,208.073,7.57773e-05,253.057,7.02936e+07,9.07064e-05,211.407,5.87242e+07,0.000513492,37.3442,1.03734e+07,0.000545606,35.1462,9.76283e+06,0.000126464,151.632,4.21201e+07,5.65079e-05,339.351,9.4264e+07,5.64848e-05,339.489,9.43025e+07,5.64932e-05,339.438,9.42884e+07,64,230,2804,64,230,2804,64,230,2804
51200,106470256,200,8,512,100,2079.5,0.000535134,3581.28,9.948e+08,0.000610953,3136.85,8.71346e+08,0.0011355,1687.77,4.68826e+08,0.00106611,1797.63,4.99341e+08,,,,0.000609432,3144.67,8.7352e+08,0.000609234,3145.7,8.73805e+08,0.000609261,3145.56,8.73766e+08,128,910,9388,128,910,9388,128,910,9388
4096,97484,200,16,4096,1,23.7998,3.27048e-05,53.653,1.49036e+07,3.68593e-05,47.6057,1.32238e+07,0.000849017,2.06676,574100,0.00127797,1.37304,381401,3.66753e-05,47.8445,1.32901e+07,2.02451e-05,86.6735,2.4076e+07,2.0246e-05,86.6695,2.40748e+07,2.02449e-05,86.6742,2.40762e+07,256,108,1372,256,108,1372,256,108,1372
40960,9691130,200,16,4096,10,236.6,8.70492e-05,2003.93,5.56647e+08,0.000102739,1697.91,4.7164e+08,0.000624515,279.321,7.75893e+07,0.000657881,265.155,7.36541e+07,0.000161853,1077.77,2.9938e+08,8.1422e-05,2142.42,5.95117e+08,8.14375e-05,2142.01,5.95004e+08,8.14208e-05,2142.45,5.95126e+08,256,432,5260,256,432,5260,256,432,5260
409600,972056786,200,16,4096,100,2373.19,0.00288732,6059.96,1.68332e+09,0.0031532,5548.97,1.54138e+09,0.00368513,4748,1.31889e+09,0.0036088,4848.43,1.34679e+09,,,,0.00321022,5450.41,1.514e+09,0.00320865,5453.09,1.51475e+09,0.00321287,5445.92,1.51276e+09,1024,973,10036,1024,973,10036,1024,973,10036
32768,828188,200,32,32768,1,25.2743,3.66992e-05,406.205,1.12835e+08,4.15087e-05,359.139,9.97608e+07,0.000942086,15.8238,4.3955e+06,0.00140955,10.576,2.93777e+06,5.66516e-05,263.141,7.30948e+07,3.77948e-05,394.43,1.09564e+08,3.77635e-05,394.757,1.09655e+08,3.77798e-05,394.586,1.09607e+08,1024,238,2996,1024,238,2996,1024,238,2996
327680,82978458,200,32,32768,10,253.23,0.000378022,3951.12,1.09753e+09,0.00042324,3528.99,9.80276e+08,0.00151566,985.455,2.73737e+08,0.00157822,946.393,2.62887e+08,0.000716732,2083.92,5.78866e+08,0.000401411,3720.91,1.03359e+09,0.000401209,3722.78,1.0341e+09,0.000400996,3724.76,1.03466e+09,1024,850,10340,1024,850,10340,1024,850,10340
3276800,8303307078,200,32,32768,100,2533.97,0.0233591,6398.33,1.77731e+09,0.025353,5895.15,1.63754e+09,0.0279927,5339.24,1.48312e+09,0.0271598,5502.96,1.5286e+09,,,,0.0250549,5965.28,1.65702e+09,0.0250562,5964.96,1.65693e+09,0.0250579,5964.58,1.65683e+09,7168,973,11708,7168,973,11708,7168,973,11708


==> res-MI210/results-20240603-130045.csv <==
NbParticles,NbInteractions,NbLoops,boxDiv,nbCells,partspercell,interactionsperparticle,Par-Part-Loop-time,Par-Part-Loop-gflops,Par-Part-Loop-interactionsPerSecond,Par-Part-NoLoop-time,Par-Part-NoLoop-gflops,Par-Part-NoLoop-interactionsPerSecond,Par-Cell-time,Par-Cell-gflops,Par-Cell-interactionsPerSecond,Par-Cell-Sm-time,Par-Cell-Sm-gflops,Par-Cell-Sm-interactionsPerSecond,V1-time,V1-gflops,V1-interactionsPerSecond,V2-1-time,V2-1-gflops,V2-1-interactionsPerSecond,V2-2-time,V2-2-gflops,V2-2-interactionsPerSecond,V2-4-time,V2-4-gflops,V2-4-interactionsPerSecond,V3-time,V3-gflops,V3-interactionsPerSecond,v2-1-nbblocks,v2-1-nbthreads,v2-1-smsize,v2-2-nbblocks,v2-2-nbthreads,v2-2-smsize,v2-4-nbblocks,v2-4-nbthreads,v2-4-smsize,v3-nbblocks,v3-nbthreads,v3-smsize
8,56,200,2,8,1,7,1.03499e-05,0.0973926,27053.5,8.56961e-06,0.117625,32673.6,9.78921e-06,0.102971,28602.9,7.86743e-06,0.128123,35589.8,1.36523e-05,0.0738337,20509.4,1.09334e-05,0.0921944,25609.6,1.13657e-05,0.0886876,24635.5,6.90146e-06,0.146056,40571.1,9.85899e-06,0.102242,28400.5,8,32,124,8,32,124,8,32,124,2,972,364
80,6320,200,2,8,10,79,3.04682e-05,3.73373,1.03715e+06,3.17202e-05,3.58636,996212,4.80451e-05,2.36777,657715,4.39992e-05,2.5855,718195,7.92573e-05,1.43533,398701,4.21915e-05,2.69628,748966,4.25172e-05,2.67562,743228,4.1886e-05,2.71594,754429,2.99743e-05,3.79526,1.05424e+06,8,45,556,8,45,556,8,45,556,2,960,796
800,639200,200,2,8,100,799,0.000431667,26.6539,7.40385e+06,0.000421096,27.323,7.58971e+06,0.000339117,33.9281,9.42447e+06,0.000262291,43.8658,1.21849e+07,0.000366292,31.411,8.72528e+06,0.000268634,42.83,1.18972e+07,0.000259416,44.3519,1.232e+07,0.000265131,43.3959,1.20544e+07,0.000279104,41.2234,1.14509e+07,8,357,4300,8,357,4300,8,357,4300,2,476,4540
64,968,200,4,64,1,15.125,2.52431e-05,0.690247,191735,2.86496e-05,0.608176,168938,1.54907e-05,1.1248,312445,2.16302e-05,0.805539,223761,1.92332e-05,0.905933,251648,1.64942e-05,1.05637,293436,1.70604e-05,1.02131,283698,1.91867e-05,0.908128,252258,2.87915e-05,0.605179,168105,64,32,124,64,32,124,64,32,124,4,972,684
640,97862,200,4,64,10,152.909,9.7193e-05,18.1239,5.03442e+06,0.000140727,12.5172,3.477e+06,8.0535e-05,21.8727,6.07575e+06,7.9918e-05,22.0415,6.12265e+06,0.00015658,11.2499,3.12499e+06,7.63931e-05,23.0586,6.40516e+06,8.94733e-05,19.6876,5.46878e+06,7.7717e-05,22.6658,6.29605e+06,0.000157353,11.1947,3.10963e+06,64,57,700,64,57,700,64,57,700,4,931,1260
6400,10011754,200,4,64,100,1564.34,0.00230962,78.0264,2.1674e+07,0.00392226,45.9459,1.27627e+07,0.0011943,150.894,4.19149e+07,0.000536944,335.625,9.32291e+07,0.00126117,142.892,3.96922e+07,0.0014276,126.234,3.50649e+07,0.00208459,86.4496,2.40138e+07,0.00205058,87.8833,2.4412e+07,0.00132479,136.03,3.77862e+07,64,366,4408,64,366,4408,64,366,4408,16,488,4648
512,11024,200,8,512,1,21.5312,3.80303e-05,5.21773,1.44937e+06,4.26726e-05,4.6501,1.29169e+06,2.74613e-05,7.22587,2.00719e+06,3.79436e-05,5.22966,1.45268e+06,4.535e-05,4.37557,1.21544e+06,2.72852e-05,7.27251,2.02014e+06,3.73058e-05,5.31907,1.47752e+06,4.11319e-05,4.82428,1.34008e+06,6.65939e-05,2.97973,827703,64,60,764,64,60,764,64,60,764,8,864,1440
5120,1066508,200,8,512,10,208.302,0.000199404,96.2724,2.67423e+07,0.00045982,41.7493,1.1597e+07,0.000922978,20.7991,5.77753e+06,0.000338301,56.7458,1.57627e+07,0.000288982,66.4302,1.84528e+07,0.000396201,48.453,1.34592e+07,0.000399977,47.9956,1.33321e+07,0.000458027,41.9127,1.16424e+07,0.000639892,30.0006,8.3335e+06,64,220,2684,64,220,2684,64,220,2684,18,792,2284
51200,106378816,200,8,512,100,2077.71,0.0044129,433.914,1.20532e+08,0.00784802,243.987,6.77743e+07,0.00338587,565.533,1.57092e+08,0.00548225,349.276,9.70211e+07,0.00460082,416.19,1.15608e+08,0.0056926,336.37,9.34361e+07,0.00175018,1094.07,3.03908e+08,0.00532368,359.679,9.99109e+07,0.00315643,606.641,1.68511e+08,128,938,9676,128,938,9676,128,938,9676,128,536,6672
4096,97102,200,16,4096,1,23.7065,0.000115986,15.0694,4.18595e+06,0.000135737,12.8766,3.57683e+06,0.000389698,4.48511,1.24586e+06,0.0002803,6.23559,1.73211e+06,0.000268183,6.51733,1.81037e+06,0.000153431,11.3917,3.16435e+06,0.000137493,12.7122,3.53117e+06,9.79032e-05,17.8527,4.95908e+06,4.96611e-05,35.1953,9.77647e+06,256,108,1372,256,108,1372,256,108,1372,64,936,2512
40960,9738096,200,16,4096,10,237.746,0.000818108,214.258,5.9516e+07,0.00224416,78.1076,2.16966e+07,0.00195809,89.5186,2.48663e+07,0.000849653,206.303,5.73063e+07,0.000411027,426.458,1.18461e+08,0.000172942,1013.55,2.81542e+08,0.000190885,918.279,2.55078e+08,0.000183244,956.57,2.65714e+08,0.00180059,97.349,2.70414e+07,256,396,4828,256,396,4828,256,396,4828,144,792,2284
409600,973212572,200,16,4096,100,2376.01,0.0106023,1652.26,4.58961e+08,0.012351,1418.33,3.93982e+08,0.0117616,1489.41,4.13724e+08,0.0118076,1483.61,4.12114e+08,0.0318272,550.405,1.5289e+08,0.00815726,2147.51,5.96532e+08,0.00738256,2372.87,6.5913e+08,0.00800979,2187.05,6.07514e+08,0.0152864,1145.98,3.18327e+08,1024,1015,10468,1024,1015,10468,1024,1015,10468,768,870,8988
32768,833168,200,32,32768,1,25.4263,0.000684567,21.9073,6.08536e+06,0.000628321,23.8684,6.63012e+06,0.000487748,30.7475,8.54096e+06,0.000623645,24.0474,6.67982e+06,0.000109431,137.045,3.80681e+07,0.000268257,55.9055,1.55293e+07,0.000267091,56.1496,1.55971e+07,0.000231923,64.6638,1.79622e+07,0.000810494,18.5036,5.13988e+06,1024,272,3404,1024,272,3404,1024,272,3404,343,1000,2240
327680,83007652,200,32,32768,10,253.319,0.000867197,1722.95,4.78598e+08,0.00091552,1632.01,4.53336e+08,0.00353644,422.497,1.1736e+08,0.004217,354.313,9.84202e+07,0.00211091,707.817,1.96616e+08,0.000885728,1686.9,4.68584e+08,0.00104905,1424.28,3.95634e+08,0.00117467,1271.96,3.53323e+08,0.00347203,430.336,1.19538e+08,1024,850,10340,1024,850,10340,1024,850,10340,968,900,2500
3276800,8305436240,200,32,32768,100,2534.62,0.0490966,3044.97,8.45826e+08,0.0506668,2950.61,8.19614e+08,0.0504418,2963.77,8.2327e+08,0.0573441,2607.03,7.24175e+08,0.260364,574.189,1.59497e+08,0.0527525,2833.95,7.87207e+08,0.052885,2826.85,7.85235e+08,0.0530153,2819.9,7.83306e+08,0.0852137,1754.39,4.8733e+08,7168,1008,12128,7168,1008,12128,7168,1008,12128,5632,864,8928


==> res-T600/results-20240603-132323.csv <==
NbParticles,NbInteractions,NbLoops,boxDiv,nbCells,partspercell,interactionsperparticle,Par-Part-Loop-time,Par-Part-Loop-gflops,Par-Part-Loop-interactionsPerSecond,Par-Part-NoLoop-time,Par-Part-NoLoop-gflops,Par-Part-NoLoop-interactionsPerSecond,Par-Cell-time,Par-Cell-gflops,Par-Cell-interactionsPerSecond,Par-Cell-Sm-time,Par-Cell-Sm-gflops,Par-Cell-Sm-interactionsPerSecond,V1-time,V1-gflops,V1-interactionsPerSecond,V2-1-time,V2-1-gflops,V2-1-interactionsPerSecond,V2-2-time,V2-2-gflops,V2-2-interactionsPerSecond,V2-4-time,V2-4-gflops,V2-4-interactionsPerSecond,V3-time,V3-gflops,V3-interactionsPerSecond,v2-1-nbblocks,v2-1-nbthreads,v2-1-smsize,v2-2-nbblocks,v2-2-nbthreads,v2-2-smsize,v2-4-nbblocks,v2-4-nbthreads,v2-4-smsize,v3-nbblocks,v3-nbthreads,v3-smsize
8,56,200,2,8,1,7,8.95911e-06,0.112511,31253.1,7.9006e-06,0.127585,35440.3,7.34997e-06,0.137143,38095.4,9.0186e-06,0.111769,31046.9,1.26025e-05,0.0799843,22217.8,8.28808e-06,0.12162,33783.5,8.27946e-06,0.121747,33818.6,8.28505e-06,0.121665,33795.8,1.06921e-05,0.094275,26187.5,8,32,124,8,32,124,8,32,124,2,507,364
80,6320,200,2,8,10,79,2.96407e-05,3.83797,1.0661e+06,3.00384e-05,3.78715,1.05199e+06,2.68396e-05,4.23852,1.17737e+06,2.77423e-05,4.1006,1.13905e+06,6.16549e-05,1.84511,512530,2.60664e-05,4.36424,1.21229e+06,2.60504e-05,4.36692,1.21303e+06,2.60488e-05,4.36719,1.21311e+06,3.25244e-05,3.49768,971578,8,36,448,8,36,448,8,36,448,2,432,688
800,639200,200,2,8,100,799,0.000235059,48.9477,1.35966e+07,0.000258377,44.5303,1.23695e+07,0.000222619,51.6829,1.43564e+07,0.000194256,59.2291,1.64525e+07,0.000353147,32.5802,9.05006e+06,8.44745e-05,136.202,3.78339e+07,8.44655e-05,136.217,3.78379e+07,8.44836e-05,136.187,3.78298e+07,0.000123981,92.8013,2.57781e+07,8,330,3976,8,330,3976,8,330,3976,2,440,4216
64,880,200,4,64,1,13.75,1.33319e-05,1.18812,330034,1.43528e-05,1.10362,306561,7.90934e-06,2.0027,556304,1.04439e-05,1.51667,421298,1.24424e-05,1.27307,353630,9.05522e-06,1.74927,485908,9.04949e-06,1.75037,486215,9.05114e-06,1.75006,486127,1.59618e-05,0.99237,275658,16,32,316,16,32,316,16,32,316,1,400,1296
640,100844,200,4,64,10,157.569,4.34907e-05,41.7375,1.15937e+07,5.12055e-05,35.4492,9.84699e+06,3.54291e-05,51.2345,1.42318e+07,3.71585e-05,48.85,1.35695e+07,7.20686e-05,25.187,6.99639e+06,3.49338e-05,51.961,1.44336e+07,3.4944e-05,51.9458,1.44294e+07,3.49272e-05,51.9707,1.44363e+07,4.39492e-05,41.302,1.14728e+07,16,102,1252,16,102,1252,16,102,1252,4,272,1672
6400,9962212,200,4,64,100,1556.6,0.000354123,506.378,1.40661e+08,0.000439672,407.849,1.13292e+08,0.0003727,481.137,1.33649e+08,0.00035708,502.184,1.39496e+08,,,,0.000371994,482.05,1.33903e+08,0.000368628,486.452,1.35126e+08,0.000354,506.552,1.40709e+08,0.000391234,458.344,1.27318e+08,16,762,9172,16,762,9172,16,762,9172,16,508,6336
512,10990,200,8,512,1,21.4648,1.79877e-05,10.9975,3.05486e+06,1.98592e-05,9.96114,2.76698e+06,1.59941e-05,12.3683,3.43565e+06,3.10166e-05,6.37788,1.77163e+06,2.07113e-05,9.55133,2.65315e+06,1.22533e-05,16.1443,4.48452e+06,1.22542e-05,16.143,4.48418e+06,1.22571e-05,16.1392,4.48311e+06,2.56492e-05,7.71251,2.14236e+06,64,50,644,64,50,644,64,50,644,18,180,1060
5120,1065332,200,8,512,10,208.073,6.18196e-05,310.192,8.61645e+07,7.25179e-05,264.431,7.34531e+07,9.59691e-05,199.814,5.55039e+07,0.000149714,128.084,3.55788e+07,0.000145203,132.063,3.66842e+07,5.69387e-05,336.783,9.35507e+07,5.69227e-05,336.877,9.35771e+07,5.69164e-05,336.915,9.35874e+07,0.000123097,155.78,4.32722e+07,64,230,2804,64,230,2804,64,230,2804,36,414,1860
51200,106470256,200,8,512,100,2079.5,0.00221561,864.984,2.40273e+08,0.00258684,740.851,2.05792e+08,0.00284832,672.84,1.869e+08,0.00273813,699.917,1.94421e+08,,,,0.00303745,630.945,1.75263e+08,0.00305235,627.865,1.74407e+08,0.00303308,631.854,1.75515e+08,0.00323708,592.035,1.64454e+08,128,910,9388,128,910,9388,128,910,9388,192,390,8016
4096,97484,200,16,4096,1,23.7998,2.85766e-05,61.4038,1.70566e+07,3.21283e-05,54.6158,1.51711e+07,0.000107946,16.2554,4.51539e+06,0.000264833,6.62573,1.84048e+06,5.55044e-05,31.6139,8.78164e+06,3.46717e-05,50.6094,1.40582e+07,3.46797e-05,50.5977,1.40549e+07,3.44693e-05,50.9065,1.41407e+07,0.000105908,16.5683,4.60231e+06,256,108,1372,256,108,1372,256,108,1372,64,480,1440
40960,9691130,200,16,4096,10,236.6,0.00030022,581.042,1.61401e+08,0.000369374,472.26,1.31183e+08,0.000817307,213.433,5.9287e+07,0.00137886,126.511,3.51419e+07,0.00111857,155.95,4.33194e+07,0.000429927,405.745,1.12707e+08,0.000431622,404.151,1.12264e+08,0.000427314,408.225,1.13396e+08,0.000917909,190.041,5.27892e+07,256,432,5260,256,432,5260,256,432,5260,288,432,1920
409600,972056786,200,16,4096,100,2373.19,0.0205877,849.875,2.36077e+08,0.0223114,784.217,2.17838e+08,0.0242383,721.875,2.00521e+08,0.0231778,754.903,2.09695e+08,,,,0.0273477,639.8,1.77722e+08,0.0274018,638.535,1.77371e+08,0.027439,637.669,1.7713e+08,0.0294568,593.988,1.64997e+08,1024,973,10036,1024,973,10036,1024,973,10036,1536,417,8556
32768,828188,200,32,32768,1,25.2743,0.000103074,144.628,4.01746e+07,0.000107165,139.107,3.86408e+07,0.000892705,16.6991,4.63864e+06,0.00236196,6.31143,1.75318e+06,0.000555615,26.8304,7.4529e+06,0.000225172,66.2045,1.83901e+07,0.000226496,65.8173,1.82826e+07,0.000226484,65.821,1.82836e+07,0.000698048,21.3558,5.93217e+06,1024,238,2996,1024,238,2996,1024,238,2996,528,504,1752
327680,82978458,200,32,32768,10,253.23,0.00275578,541.992,1.50553e+08,0.00296524,503.707,1.39919e+08,0.00693946,215.235,5.97874e+07,0.0120038,124.428,3.45634e+07,0.00884727,168.822,4.6895e+07,0.00375529,397.735,1.10482e+08,0.00375105,398.186,1.10607e+08,0.00375271,398.009,1.10558e+08,0.00771615,193.57,5.37694e+07,1024,850,10340,1024,850,10340,1024,850,10340,1936,450,1980
3276800,8303307078,200,32,32768,100,2533.97,0.180403,828.476,2.30132e+08,0.19315,773.8,2.14944e+08,0.208946,715.301,1.98695e+08,0.199004,751.038,2.08622e+08,,,,0.215476,693.625,1.92674e+08,0.215552,693.38,1.92606e+08,0.215588,693.264,1.92573e+08,0.247324,604.306,1.67863e+08,7168,973,11708,7168,973,11708,7168,973,11708,11264,417,8556


==> res-flops/results-20240603-132323.csv <==
NbParticles,NbInteractions,NbLoops,boxDiv,nbCells,partspercell,interactionsperparticle,Par-Part-Loop-time,Par-Part-Loop-gflops,Par-Part-Loop-interactionsPerSecond,Par-Part-NoLoop-time,Par-Part-NoLoop-gflops,Par-Part-NoLoop-interactionsPerSecond,Par-Cell-time,Par-Cell-gflops,Par-Cell-interactionsPerSecond,Par-Cell-Sm-time,Par-Cell-Sm-gflops,Par-Cell-Sm-interactionsPerSecond,V1-time,V1-gflops,V1-interactionsPerSecond,V2-1-time,V2-1-gflops,V2-1-interactionsPerSecond,V2-2-time,V2-2-gflops,V2-2-interactionsPerSecond,V2-4-time,V2-4-gflops,V2-4-interactionsPerSecond,V3-time,V3-gflops,V3-interactionsPerSecond,v2-1-nbblocks,v2-1-nbthreads,v2-1-smsize,v2-2-nbblocks,v2-2-nbthreads,v2-2-smsize,v2-4-nbblocks,v2-4-nbthreads,v2-4-smsize,v3-nbblocks,v3-nbthreads,v3-smsize
8,56,200,2,8,1,7,8.95911e-06,0.112511,31253.1,7.9006e-06,0.127585,35440.3,7.34997e-06,0.137143,38095.4,9.0186e-06,0.111769,31046.9,1.26025e-05,0.0799843,22217.8,8.28808e-06,0.12162,33783.5,8.27946e-06,0.121747,33818.6,8.28505e-06,0.121665,33795.8,1.06921e-05,0.094275,26187.5,8,32,124,8,32,124,8,32,124,2,507,364
80,6320,200,2,8,10,79,2.96407e-05,3.83797,1.0661e+06,3.00384e-05,3.78715,1.05199e+06,2.68396e-05,4.23852,1.17737e+06,2.77423e-05,4.1006,1.13905e+06,6.16549e-05,1.84511,512530,2.60664e-05,4.36424,1.21229e+06,2.60504e-05,4.36692,1.21303e+06,2.60488e-05,4.36719,1.21311e+06,3.25244e-05,3.49768,971578,8,36,448,8,36,448,8,36,448,2,432,688
800,639200,200,2,8,100,799,0.000235059,48.9477,1.35966e+07,0.000258377,44.5303,1.23695e+07,0.000222619,51.6829,1.43564e+07,0.000194256,59.2291,1.64525e+07,0.000353147,32.5802,9.05006e+06,8.44745e-05,136.202,3.78339e+07,8.44655e-05,136.217,3.78379e+07,8.44836e-05,136.187,3.78298e+07,0.000123981,92.8013,2.57781e+07,8,330,3976,8,330,3976,8,330,3976,2,440,4216
64,880,200,4,64,1,13.75,1.33319e-05,1.18812,330034,1.43528e-05,1.10362,306561,7.90934e-06,2.0027,556304,1.04439e-05,1.51667,421298,1.24424e-05,1.27307,353630,9.05522e-06,1.74927,485908,9.04949e-06,1.75037,486215,9.05114e-06,1.75006,486127,1.59618e-05,0.99237,275658,16,32,316,16,32,316,16,32,316,1,400,1296
640,100844,200,4,64,10,157.569,4.34907e-05,41.7375,1.15937e+07,5.12055e-05,35.4492,9.84699e+06,3.54291e-05,51.2345,1.42318e+07,3.71585e-05,48.85,1.35695e+07,7.20686e-05,25.187,6.99639e+06,3.49338e-05,51.961,1.44336e+07,3.4944e-05,51.9458,1.44294e+07,3.49272e-05,51.9707,1.44363e+07,4.39492e-05,41.302,1.14728e+07,16,102,1252,16,102,1252,16,102,1252,4,272,1672
6400,9962212,200,4,64,100,1556.6,0.000354123,506.378,1.40661e+08,0.000439672,407.849,1.13292e+08,0.0003727,481.137,1.33649e+08,0.00035708,502.184,1.39496e+08,,,,0.000371994,482.05,1.33903e+08,0.000368628,486.452,1.35126e+08,0.000354,506.552,1.40709e+08,0.000391234,458.344,1.27318e+08,16,762,9172,16,762,9172,16,762,9172,16,508,6336
512,10990,200,8,512,1,21.4648,1.79877e-05,10.9975,3.05486e+06,1.98592e-05,9.96114,2.76698e+06,1.59941e-05,12.3683,3.43565e+06,3.10166e-05,6.37788,1.77163e+06,2.07113e-05,9.55133,2.65315e+06,1.22533e-05,16.1443,4.48452e+06,1.22542e-05,16.143,4.48418e+06,1.22571e-05,16.1392,4.48311e+06,2.56492e-05,7.71251,2.14236e+06,64,50,644,64,50,644,64,50,644,18,180,1060
5120,1065332,200,8,512,10,208.073,6.18196e-05,310.192,8.61645e+07,7.25179e-05,264.431,7.34531e+07,9.59691e-05,199.814,5.55039e+07,0.000149714,128.084,3.55788e+07,0.000145203,132.063,3.66842e+07,5.69387e-05,336.783,9.35507e+07,5.69227e-05,336.877,9.35771e+07,5.69164e-05,336.915,9.35874e+07,0.000123097,155.78,4.32722e+07,64,230,2804,64,230,2804,64,230,2804,36,414,1860
51200,106470256,200,8,512,100,2079.5,0.00221561,864.984,2.40273e+08,0.00258684,740.851,2.05792e+08,0.00284832,672.84,1.869e+08,0.00273813,699.917,1.94421e+08,,,,0.00303745,630.945,1.75263e+08,0.00305235,627.865,1.74407e+08,0.00303308,631.854,1.75515e+08,0.00323708,592.035,1.64454e+08,128,910,9388,128,910,9388,128,910,9388,192,390,8016
4096,97484,200,16,4096,1,23.7998,2.85766e-05,61.4038,1.70566e+07,3.21283e-05,54.6158,1.51711e+07,0.000107946,16.2554,4.51539e+06,0.000264833,6.62573,1.84048e+06,5.55044e-05,31.6139,8.78164e+06,3.46717e-05,50.6094,1.40582e+07,3.46797e-05,50.5977,1.40549e+07,3.44693e-05,50.9065,1.41407e+07,0.000105908,16.5683,4.60231e+06,256,108,1372,256,108,1372,256,108,1372,64,480,1440
40960,9691130,200,16,4096,10,236.6,0.00030022,581.042,1.61401e+08,0.000369374,472.26,1.31183e+08,0.000817307,213.433,5.9287e+07,0.00137886,126.511,3.51419e+07,0.00111857,155.95,4.33194e+07,0.000429927,405.745,1.12707e+08,0.000431622,404.151,1.12264e+08,0.000427314,408.225,1.13396e+08,0.000917909,190.041,5.27892e+07,256,432,5260,256,432,5260,256,432,5260,288,432,1920
409600,972056786,200,16,4096,100,2373.19,0.0205877,849.875,2.36077e+08,0.0223114,784.217,2.17838e+08,0.0242383,721.875,2.00521e+08,0.0231778,754.903,2.09695e+08,,,,0.0273477,639.8,1.77722e+08,0.0274018,638.535,1.77371e+08,0.027439,637.669,1.7713e+08,0.0294568,593.988,1.64997e+08,1024,973,10036,1024,973,10036,1024,973,10036,1536,417,8556
32768,828188,200,32,32768,1,25.2743,0.000103074,144.628,4.01746e+07,0.000107165,139.107,3.86408e+07,0.000892705,16.6991,4.63864e+06,0.00236196,6.31143,1.75318e+06,0.000555615,26.8304,7.4529e+06,0.000225172,66.2045,1.83901e+07,0.000226496,65.8173,1.82826e+07,0.000226484,65.821,1.82836e+07,0.000698048,21.3558,5.93217e+06,1024,238,2996,1024,238,2996,1024,238,2996,528,504,1752
327680,82978458,200,32,32768,10,253.23,0.00275578,541.992,1.50553e+08,0.00296524,503.707,1.39919e+08,0.00693946,215.235,5.97874e+07,0.0120038,124.428,3.45634e+07,0.00884727,168.822,4.6895e+07,0.00375529,397.735,1.10482e+08,0.00375105,398.186,1.10607e+08,0.00375271,398.009,1.10558e+08,0.00771615,193.57,5.37694e+07,1024,850,10340,1024,850,10340,1024,850,10340,1936,450,1980
3276800,8303307078,200,32,32768,100,2533.97,0.180403,828.476,2.30132e+08,0.19315,773.8,2.14944e+08,0.208946,715.301,1.98695e+08,0.199004,751.038,2.08622e+08,,,,0.215476,693.625,1.92674e+08,0.215552,693.38,1.92606e+08,0.215588,693.264,1.92573e+08,0.247324,604.306,1.67863e+08,7168,973,11708,7168,973,11708,7168,973,11708,11264,417,8556


==> res-flops/results-20240604-104023-lowflops.csv <==
NbParticles,NbInteractions,NbLoops,boxDiv,nbCells,partspercell,interactionsperparticle,Par-Part-Loop-time,Par-Part-Loop-gflops,Par-Part-Loop-interactionsPerSecond,Par-Part-NoLoop-time,Par-Part-NoLoop-gflops,Par-Part-NoLoop-interactionsPerSecond,Par-Cell-time,Par-Cell-gflops,Par-Cell-interactionsPerSecond,Par-Cell-Sm-time,Par-Cell-Sm-gflops,Par-Cell-Sm-interactionsPerSecond,V1-time,V1-gflops,V1-interactionsPerSecond,V2-1-time,V2-1-gflops,V2-1-interactionsPerSecond,V2-2-time,V2-2-gflops,V2-2-interactionsPerSecond,V2-4-time,V2-4-gflops,V2-4-interactionsPerSecond,V3-time,V3-gflops,V3-interactionsPerSecond,v2-1-nbblocks,v2-1-nbthreads,v2-1-smsize,v2-2-nbblocks,v2-2-nbthreads,v2-2-smsize,v2-4-nbblocks,v2-4-nbthreads,v2-4-smsize,v3-nbblocks,v3-nbthreads,v3-smsize
8,56,200,2,8,1,7,6.60385e-06,0.152638,42399.5,6.55338e-06,0.153814,42726,5.60523e-06,0.179832,49953.3,7.27866e-06,0.138487,38468.6,1.0746e-05,0.0938025,26056.2,6.54972e-06,0.1539,42749.9,6.55234e-06,0.153838,42732.9,6.54145e-06,0.154094,42804,8.83643e-06,0.114073,31687,8,32,124,8,32,124,8,32,124,2,507,364
80,6320,200,2,8,10,79,1.13269e-05,10.0434,2.78982e+06,1.05798e-05,10.7525,2.98681e+06,1.05167e-05,10.8171,3.00474e+06,1.18033e-05,9.63794,2.67721e+06,2.24694e-05,5.06288,1.40636e+06,9.31495e-06,12.2126,3.3924e+06,9.31398e-06,12.2139,3.39275e+06,9.31042e-06,12.2186,3.39405e+06,1.2287e-05,9.2586,2.57183e+06,8,36,448,8,36,448,8,36,448,2,432,688
800,639200,200,2,8,100,799,5.48281e-05,209.849,5.82913e+07,6.72196e-05,171.164,4.75457e+07,5.7368e-05,200.558,5.57105e+07,2.57703e-05,446.467,1.24019e+08,9.76407e-05,117.836,3.27323e+07,3.66109e-05,314.267,8.72965e+07,3.66097e-05,314.277,8.72992e+07,3.66106e-05,314.27,8.72972e+07,6.66587e-05,172.605,4.79457e+07,8,330,3976,8,330,3976,8,330,3976,2,440,4216
64,880,200,4,64,1,13.75,1.8005e-05,0.879757,244377,2.04797e-05,0.773447,214846,1.25361e-05,1.26355,350987,1.87195e-05,0.846178,235050,1.94841e-05,0.81297,225825,1.37513e-05,1.15189,319969,1.37503e-05,1.15197,319992,1.37454e-05,1.15238,320106,2.0973e-05,0.755258,209794,16,32,316,16,32,316,16,32,316,1,400,1296
640,100844,200,4,64,10,157.569,3.4906e-05,52.0023,1.44451e+07,3.63584e-05,49.925,1.3868e+07,2.89194e-05,62.7674,1.74354e+07,3.38999e-05,53.5457,1.48738e+07,4.88806e-05,37.1352,1.03153e+07,2.24708e-05,80.7799,2.24389e+07,2.24484e-05,80.8607,2.24613e+07,2.24464e-05,80.868,2.24633e+07,2.84177e-05,63.8754,1.77432e+07,16,102,1252,16,102,1252,16,102,1252,4,272,1672
6400,9962212,200,4,64,100,1556.6,0.000283017,633.601,1.76e+08,0.000224823,797.604,2.21557e+08,0.000124445,1440.96,4.00267e+08,6.33552e-05,2830.39,7.86219e+08,,,,0.000118177,1517.39,4.21496e+08,0.000115767,1548.97,4.30269e+08,0.000113832,1575.31,4.37585e+08,0.000115709,1549.75,4.30486e+08,16,762,9172,16,762,9172,16,762,9172,16,508,6336
512,10990,200,8,512,1,21.4648,9.3595e-06,21.1357,5.87104e+06,1.08765e-05,18.1878,5.05216e+06,1.09016e-05,18.1459,5.04053e+06,2.42716e-05,8.15025,2.26396e+06,1.18144e-05,16.744,4.65112e+06,7.58408e-06,26.0836,7.24544e+06,7.57857e-06,26.1025,7.2507e+06,7.57942e-06,26.0996,7.2499e+06,1.42891e-05,13.8441,3.84559e+06,64,50,644,64,50,644,64,50,644,18,180,1060
5120,1065332,200,8,512,10,208.073,2.77514e-05,690.991,1.91942e+08,2.47953e-05,773.37,2.14825e+08,3.83164e-05,500.464,1.39018e+08,6.11742e-05,313.465,8.70736e+07,4.68561e-05,409.252,1.13681e+08,2.2853e-05,839.099,2.33083e+08,2.28517e-05,839.149,2.33097e+08,2.28345e-05,839.782,2.33273e+08,3.69786e-05,518.57,1.44047e+08,64,230,2804,64,230,2804,64,230,2804,36,414,1860
51200,106470256,200,8,512,100,2079.5,0.00111009,1726.41,4.79558e+08,0.00112206,1707.99,4.74443e+08,0.00116933,1638.94,4.55261e+08,0.000558982,3428.49,9.52358e+08,,,,0.000961451,1993.3,5.53696e+08,0.000953299,2010.35,5.5843e+08,0.000968842,1978.1,5.49472e+08,0.00100843,1900.45,5.27902e+08,128,910,9388,128,910,9388,128,910,9388,192,390,8016
4096,97484,200,16,4096,1,23.7998,1.39806e-05,125.511,3.48641e+07,1.54454e-05,113.608,3.15577e+07,6.86421e-05,25.5632,7.10089e+06,0.000202438,8.66788,2.40774e+06,2.99423e-05,58.6031,1.62786e+07,2.05003e-05,85.5946,2.37763e+07,2.05006e-05,85.5931,2.37759e+07,2.05106e-05,85.5513,2.37643e+07,6.26322e-05,28.0161,7.78226e+06,256,108,1372,256,108,1372,256,108,1372,64,480,1440
40960,9691130,200,16,4096,10,236.6,0.000181797,959.536,2.66538e+08,0.00016726,1042.93,2.89702e+08,0.000367786,474.298,1.3175e+08,0.000590439,295.442,8.20672e+07,0.000386625,451.188,1.2533e+08,0.000161803,1078.1,2.99473e+08,0.000163777,1065.11,2.95864e+08,0.00016396,1063.92,2.95534e+08,0.000232697,749.645,2.08235e+08,256,432,5260,256,432,5260,256,432,5260,288,432,1920
409600,972056786,200,16,4096,100,2373.19,0.0103816,1685.38,4.68162e+08,0.0103326,1693.39,4.70385e+08,0.0111055,1575.53,4.37648e+08,0.00517421,3381.59,9.3933e+08,,,,0.00900925,1942.12,5.39477e+08,0.00901675,1940.5,5.39028e+08,0.0090286,1937.95,5.38321e+08,0.00912894,1916.65,5.32404e+08,1024,973,10036,1024,973,10036,1024,973,10036,1536,417,8556
32768,828188,200,32,32768,1,25.2743,5.68762e-05,262.102,7.28061e+07,5.38224e-05,276.973,7.69371e+07,0.000603965,24.6825,6.85626e+06,0.00182817,8.15425,2.26507e+06,0.000307521,48.476,1.34655e+07,0.000125066,119.196,3.311e+07,0.000127623,116.808,3.24466e+07,0.00012876,115.777,3.21603e+07,0.000371917,40.0825,1.1134e+07,1024,238,2996,1024,238,2996,1024,238,2996,528,504,1752
327680,82978458,200,32,32768,10,253.23,0.00177265,842.586,2.34052e+08,0.0014397,1037.45,2.88181e+08,0.00307905,485.089,1.34747e+08,0.00502528,297.219,8.2561e+07,0.0030508,489.581,1.35995e+08,0.0015353,972.848,2.70236e+08,0.00154064,969.476,2.69299e+08,0.00154387,967.447,2.68735e+08,0.0020035,745.501,2.07084e+08,1024,850,10340,1024,850,10340,1024,850,10340,1936,450,1980
3276800,8303307078,200,32,32768,100,2533.97,0.0919695,1625.1,4.51417e+08,0.092377,1617.93,4.49425e+08,0.0982212,1521.66,4.22684e+08,0.0450178,3320.01,9.22225e+08,,,,0.0761014,1963.95,5.45542e+08,0.0760713,1964.73,5.45758e+08,0.0760503,1965.27,5.45909e+08,0.0780653,1914.54,5.31818e+08,7168,973,11708,7168,973,11708,7168,973,11708,11264,417,8556


==> res-flops/results-20240604-143937-highflops.csv <==
NbParticles,NbInteractions,NbLoops,boxDiv,nbCells,partspercell,interactionsperparticle,Par-Part-Loop-time,Par-Part-Loop-gflops,Par-Part-Loop-interactionsPerSecond,Par-Part-NoLoop-time,Par-Part-NoLoop-gflops,Par-Part-NoLoop-interactionsPerSecond,Par-Cell-time,Par-Cell-gflops,Par-Cell-interactionsPerSecond,Par-Cell-Sm-time,Par-Cell-Sm-gflops,Par-Cell-Sm-interactionsPerSecond,V1-time,V1-gflops,V1-interactionsPerSecond,V2-1-time,V2-1-gflops,V2-1-interactionsPerSecond,V2-2-time,V2-2-gflops,V2-2-interactionsPerSecond,V2-4-time,V2-4-gflops,V2-4-interactionsPerSecond,V3-time,V3-gflops,V3-interactionsPerSecond,v2-1-nbblocks,v2-1-nbthreads,v2-1-smsize,v2-2-nbblocks,v2-2-nbthreads,v2-2-smsize,v2-4-nbblocks,v2-4-nbthreads,v2-4-smsize,v3-nbblocks,v3-nbthreads,v3-smsize
8,56,200,2,8,1,7,5.49749e-05,0.0183357,5093.24,4.00937e-05,0.0251411,6983.65,3.98565e-05,0.0252907,7025.2,4.15839e-05,0.0242401,6733.37,4.44574e-05,0.0226734,6298.16,4.0587e-05,0.0248355,6898.76,4.05807e-05,0.0248394,6899.83,4.05779e-05,0.0248411,6900.31,4.38001e-05,0.0230137,6392.68,8,32,124,8,32,124,8,32,124,2,507,364
80,6320,200,2,8,10,79,0.000411323,0.276571,76825.3,0.000357436,0.318266,88407.4,0.000353971,0.321382,89272.9,0.000163034,0.697771,193825,0.000304676,0.37338,103717,0.000150392,0.756422,210117,0.000150406,0.756354,210098,0.000150401,0.756377,210105,0.000153202,0.742549,206263,8,36,448,8,36,448,8,36,448,2,432,688
800,639200,200,2,8,100,799,0.00175364,6.56098,1.8225e+06,0.00155778,7.38591,2.05164e+06,0.00153209,7.50973,2.08604e+06,0.00153325,7.50404,2.08446e+06,0.00303843,3.78669,1.05186e+06,0.00152843,7.52775,2.09104e+06,0.00152842,7.52778,2.09105e+06,0.00152838,7.52795,2.0911e+06,0.0021633,5.31854,1.47737e+06,8,330,3976,8,330,3976,8,330,3976,2,440,4216
64,880,200,4,64,1,13.75,0.000133614,0.118551,32930.7,0.000126529,0.125189,34774.7,5.62758e-05,0.281471,78186.3,5.88475e-05,0.26917,74769.5,8.23681e-05,0.192307,53418.7,6.19499e-05,0.255691,71025.2,6.19541e-05,0.255673,71020.3,6.19718e-05,0.2556,71000,0.000114905,0.137853,38292.6,16,32,316,16,32,316,16,32,316,1,400,1296
640,100844,200,4,64,10,157.569,0.000670665,2.70656,751821,0.000650318,2.79124,775343,0.000530323,3.4228,950779,0.000532971,3.4058,946054,0.000955871,1.89899,527498,0.00057078,3.18019,883387,0.000570779,3.1802,883390,0.000570773,3.18024,883399,0.0011511,1.57691,438031,16,102,1252,16,102,1252,16,102,1252,4,272,1672
6400,9962212,200,4,64,100,1556.6,0.00702011,25.5437,7.09548e+06,0.00710345,25.244,7.01224e+06,0.00705641,25.4123,7.05898e+06,0.00701443,25.5644,7.10123e+06,,,,0.00728587,24.612,6.83667e+06,0.00727744,24.6405,6.84459e+06,0.0072916,24.5927,6.83129e+06,0.00724393,24.7545,6.87625e+06,16,762,9172,16,762,9172,16,762,9172,16,508,6336
512,10990,200,8,512,1,21.4648,0.000190812,1.03673,287980,0.000177151,1.11668,310188,0.000133363,1.48332,412033,0.000186594,1.06016,294489,0.000178758,1.10663,307398,0.000112332,1.76103,489176,0.000112345,1.76082,489117,0.000112363,1.76054,489038,0.0002567,0.770627,214063,64,50,644,64,50,644,64,50,644,18,180,1060
5120,1065332,200,8,512,10,208.073,0.0010505,18.2542,5.07061e+06,0.00106896,17.9389,4.98302e+06,0.00177313,10.8148,3.00411e+06,0.00250817,7.6454,2.12372e+06,0.00208303,9.2058,2.55717e+06,0.00123341,15.5471,4.31863e+06,0.00121831,15.7399,4.37219e+06,0.00121514,15.7809,4.38359e+06,0.00225864,8.49005,2.35835e+06,64,230,2804,64,230,2804,64,230,2804,36,414,1860
51200,106470256,200,8,512,100,2079.5,0.0521612,36.7412,1.02059e+07,0.0509034,37.6491,1.04581e+07,0.0601993,31.8353,8.84314e+06,0.0631458,30.3498,8.43051e+06,,,,0.0689207,27.8068,7.72411e+06,0.0689817,27.7822,7.71729e+06,0.0690402,27.7587,7.71075e+06,0.0681421,28.1245,7.81237e+06,128,910,9388,128,910,9388,128,910,9388,192,390,8016
4096,97484,200,16,4096,1,23.7998,0.000353593,4.96252,1.37848e+06,0.00033729,5.20239,1.44511e+06,0.000974197,1.80119,500330,0.00155568,1.12794,313317,0.000532282,3.29658,915717,0.00043235,4.05855,1.12737e+06,0.00043252,4.05695,1.12693e+06,0.000432186,4.06008,1.1278e+06,0.00119336,1.4704,408444,256,108,1372,256,108,1372,256,108,1372,64,480,1440
40960,9691130,200,16,4096,10,236.6,0.00800669,21.7868,6.05189e+06,0.00775558,22.4922,6.24784e+06,0.017359,10.049,2.79139e+06,0.0266791,6.53846,1.81624e+06,0.0221564,7.87312,2.18698e+06,0.0131,13.316,3.69889e+06,0.0130927,13.3235,3.70097e+06,0.0130914,13.3248,3.70133e+06,0.0210301,8.29479,2.30411e+06,256,432,5260,256,432,5260,256,432,5260,288,432,1920
409600,972056786,200,16,4096,100,2373.19,0.581203,30.1049,8.36246e+06,0.554762,31.5397,8.76102e+06,0.639201,27.3733,7.60368e+06,0.67925,25.7593,7.15537e+06,,,,0.842452,20.7692,5.76921e+06,0.842591,20.7657,5.76826e+06,0.842734,20.7622,5.76728e+06,0.756289,23.1354,6.42649e+06,1024,973,10036,1024,973,10036,1024,973,10036,1536,417,8556
32768,828188,200,32,32768,1,25.2743,0.00256354,5.81515,1.61532e+06,0.00247598,6.02081,1.67245e+06,0.0111974,1.33133,369813,0.0181315,0.82218,228383,0.0103645,1.43831,399531,0.00686618,2.17113,603092,0.00686634,2.17108,603078,0.00686637,2.17107,603076,0.0119647,1.24594,346095,1024,238,2996,1024,238,2996,1024,238,2996,528,504,1752
327680,82978458,200,32,32768,10,253.23,0.118846,12.5676,3.49099e+06,0.114725,13.0191,3.61642e+06,0.256792,5.81643,1.61567e+06,0.415404,3.59556,998767,0.356767,4.18652,1.16292e+06,0.235713,6.33656,1.76016e+06,0.235666,6.33782,1.76051e+06,0.235717,6.33647,1.76013e+06,0.308461,4.84214,1.34504e+06,1024,850,10340,1024,850,10340,1024,850,10340,1936,450,1980


==> tikzPicture/GridExampleConf.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1,scale=0.8]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Shape: Grid [id:dp014458368448183045] 
\draw  [draw opacity=0] (126,87.67) -- (351.09,87.67) -- (351.09,237.87) -- (126,237.87) -- cycle ; \draw   (126,87.67) -- (126,237.87)(201,87.67) -- (201,237.87)(276,87.67) -- (276,237.87)(351,87.67) -- (351,237.87) ; \draw   (126,87.67) -- (351.09,87.67)(126,162.67) -- (351.09,162.67)(126,237.67) -- (351.09,237.67) ; \draw    ;
%Shape: Circle [id:dp32516924294867566] 
\draw  [fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (174.35,135.18) .. controls (174.35,130.73) and (177.96,127.12) .. (182.41,127.12) .. controls (186.87,127.12) and (190.48,130.73) .. (190.48,135.18) .. controls (190.48,139.64) and (186.87,143.25) .. (182.41,143.25) .. controls (177.96,143.25) and (174.35,139.64) .. (174.35,135.18) -- cycle ;
%Shape: Circle [id:dp8417917402258551] 
\draw  [fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ] (141.35,111.68) .. controls (141.35,107.23) and (144.96,103.62) .. (149.41,103.62) .. controls (153.87,103.62) and (157.48,107.23) .. (157.48,111.68) .. controls (157.48,116.14) and (153.87,119.75) .. (149.41,119.75) .. controls (144.96,119.75) and (141.35,116.14) .. (141.35,111.68) -- cycle ;
%Shape: Circle [id:dp6532689338359058] 
\draw  [fill={rgb, 255:red, 184; green, 233; blue, 134 }  ,fill opacity=1 ] (231.35,125.68) .. controls (231.35,121.23) and (234.96,117.62) .. (239.41,117.62) .. controls (243.87,117.62) and (247.48,121.23) .. (247.48,125.68) .. controls (247.48,130.14) and (243.87,133.75) .. (239.41,133.75) .. controls (234.96,133.75) and (231.35,130.14) .. (231.35,125.68) -- cycle ;
%Shape: Circle [id:dp10799987096593078] 
\draw  [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (286.85,112.18) .. controls (286.85,107.73) and (290.46,104.12) .. (294.91,104.12) .. controls (299.37,104.12) and (302.98,107.73) .. (302.98,112.18) .. controls (302.98,116.64) and (299.37,120.25) .. (294.91,120.25) .. controls (290.46,120.25) and (286.85,116.64) .. (286.85,112.18) -- cycle ;
%Shape: Circle [id:dp1734762984192615] 
\draw  [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (321.35,115.68) .. controls (321.35,111.23) and (324.96,107.62) .. (329.41,107.62) .. controls (333.87,107.62) and (337.48,111.23) .. (337.48,115.68) .. controls (337.48,120.14) and (333.87,123.75) .. (329.41,123.75) .. controls (324.96,123.75) and (321.35,120.14) .. (321.35,115.68) -- cycle ;
%Shape: Circle [id:dp9790342730069419] 
\draw  [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (308.35,140.18) .. controls (308.35,135.73) and (311.96,132.12) .. (316.41,132.12) .. controls (320.87,132.12) and (324.48,135.73) .. (324.48,140.18) .. controls (324.48,144.64) and (320.87,148.25) .. (316.41,148.25) .. controls (311.96,148.25) and (308.35,144.64) .. (308.35,140.18) -- cycle ;
%Shape: Circle [id:dp2795915775470048] 
\draw  [fill=magenta  ,fill opacity=1 ] (302.35,198.68) .. controls (302.35,194.23) and (305.96,190.62) .. (310.41,190.62) .. controls (314.87,190.62) and (318.48,194.23) .. (318.48,198.68) .. controls (318.48,203.14) and (314.87,206.75) .. (310.41,206.75) .. controls (305.96,206.75) and (302.35,203.14) .. (302.35,198.68) -- cycle ;
%Shape: Circle [id:dp4301915978241767] 
\draw  [fill={rgb, 255:red, 245; green, 166; blue, 35 }  ,fill opacity=1 ] (242.85,215.18) .. controls (242.85,210.73) and (246.46,207.12) .. (250.91,207.12) .. controls (255.37,207.12) and (258.98,210.73) .. (258.98,215.18) .. controls (258.98,219.64) and (255.37,223.25) .. (250.91,223.25) .. controls (246.46,223.25) and (242.85,219.64) .. (242.85,215.18) -- cycle ;
%Shape: Circle [id:dp0014104127541600953] 
\draw  [fill={rgb, 255:red, 245; green, 166; blue, 35 }  ,fill opacity=1 ] (222.85,183.18) .. controls (222.85,178.73) and (226.46,175.12) .. (230.91,175.12) .. controls (235.37,175.12) and (238.98,178.73) .. (238.98,183.18) .. controls (238.98,187.64) and (235.37,191.25) .. (230.91,191.25) .. controls (226.46,191.25) and (222.85,187.64) .. (222.85,183.18) -- cycle ;

% Text Node
\draw (525.17,125.93) node   [align=left] {\begin{minipage}[lt]{200.97pt}\setlength\topsep{0pt}
\#Particles per cells \\$[\colorbox{blue!30}{2}, \colorbox{green!30}{1} ,\colorbox{red!30}{3},0,\colorbox{orange!30}{2},\colorbox{magenta!30}{1}]$\\\#Offset cell \\$\displaystyle [\colorbox{blue!30}{0}, \colorbox{blue!30}{2}, \colorbox{green!30}{3}, \colorbox{red!30}{6}, \colorbox{red!30}{6}, \colorbox{yellow!30}{8}, \colorbox{magenta!30}{9}]$
\end{minipage}};


\end{tikzpicture}

